A sparse Kaczmarz solver and a linearized Bregman method for online compressed sensing

An algorithmic framework to compute sparse or minimal-TV solutions of linear systems is proposed. The framework includes both the Kaczmarz method and the linearized Bregman method as special cases and also several new methods such as a sparse Kaczmarz solver. The algorithmic framework has a variety of applications and is especially useful for problems in which the linear measurements are slow and expensive to obtain. We present examples for online compressed sensing, TV tomographic reconstruction and radio interferometry.

==> data/cs_example/errorxK.dat <==
0.43406 5.0337
0.45511 1.0048
0.46271 1.0048
0.4631 1.0048
0.46341 1.0048
0.4638 1.0048
0.46411 1.0048
0.46441 1.0048
0.46471 1.0048
0.46501 1.0048
0.46531 1.0048
0.46561 1.0048
0.46591 1.0048
0.46621 1.0048
0.46651 1.0048
0.46681 1.0048
0.46713 1.0048
0.46743 1.0048
0.46773 1.0048
0.46803 1.0048
0.46833 1.0048
0.46862 1.0048
0.46898 1.0048
0.46928 1.0048
0.46958 1.0048
0.46988 1.0048
0.47017 1.0048
0.47047 1.0048
0.47077 1.0048
0.47111 1.0048
0.4714 1.0048
0.4717 1.0048
0.472 1.0048
0.4723 1.0048
0.47259 1.0048
0.47289 1.0048
0.47319 1.0048
0.47349 1.0048
0.47378 1.0048
0.47408 1.0048
0.47438 1.0048
0.47468 1.0048
0.47497 1.0048
0.4753 1.0048
0.4756 1.0048
0.4759 1.0048
0.47619 1.0048
0.47649 1.0048
0.47679 1.0048
0.47708 1.0048
0.47738 1.0048
0.47768 1.0048
0.47798 1.0048
0.47827 1.0048
0.47857 1.0048
0.47886 1.0048
0.47919 1.0048
0.47948 1.0048
0.47978 1.0048
0.48008 1.0048
0.48037 1.0048
0.48068 1.0048
0.48098 1.0048
0.48127 1.0048
0.48157 1.0048
0.48186 1.0048
0.48216 1.0048
0.48246 1.0048
0.48276 1.0048
0.48309 1.0048
0.48338 1.0048
0.48368 1.0048
0.48398 1.0048
0.48427 1.0048
0.48459 1.0048
0.48489 1.0048
0.48518 1.0048
0.48548 1.0048
0.48577 1.0048
0.48607 1.0048
0.48636 1.0048
0.48666 1.0048
0.48696 1.0048
0.48729 1.0048
0.48759 1.0048
0.48788 1.0048
0.48818 1.0048
0.48848 1.0048
0.48877 1.0048
0.48907 1.0048
0.48936 1.0048
0.48966 1.0048
0.48995 1.0048
0.49025 1.0048
0.49054 1.0048
0.49084 1.0048
0.49116 1.0048
0.49145 1.0048
0.49175 1.0048
0.49205 1.0048
0.49234 1.0048
0.49264 1.0048
0.49293 1.0048
0.49323 1.0048
0.49352 1.0048
0.49382 1.0048
0.49411 1.0048
0.49441 1.0048
0.4947 1.0048
0.49502 1.0048
0.49533 1.0048
0.49562 1.0048
0.49592 1.0048
0.49621 1.0048
0.49651 1.0048
0.4968 1.0048
0.4971 1.0048
0.4974 1.0048
0.49769 1.0048
0.49799 1.0048
0.49828 1.0048
0.49857 1.0048
0.49887 1.0048
0.49921 1.0048
0.49951 1.0048
0.4998 1.0048
0.5001 1.0048
0.50039 1.0048
0.50069 1.0048
0.50099 1.0048
0.50128 1.0048
0.50157 1.0048
0.50187 1.0048
0.50216 1.0048
0.50245 1.0048
0.50275 1.0048
0.50307 1.0048
0.50336 1.0048
0.50366 1.0048
0.50395 1.0048
0.50424 1.0048
0.50454 1.0048
0.50483 1.0048
0.50512 1.0048
0.50541 1.0048
0.50571 1.0048
0.506 1.0048
0.5063 1.0048
0.50659 1.0048
0.50688 1.0048
0.50721 1.0048
0.50751 1.0048
0.5078 1.0048
0.50809 1.0048
0.50839 1.0048
0.50869 1.0048
0.50898 1.0048
0.50928 1.0048
0.50957 1.0048
0.50987 1.0048
0.51016 1.0048
0.51046 1.0048
0.51075 1.0048
0.51107 1.0048
0.51141 1.0048
0.51173 1.0048
0.51203 1.0048
0.51233 1.0048
0.51265 1.0048
0.51294 1.0048
0.51323 1.0048
0.51353 1.0048
0.51383 1.0048
0.51412 1.0048
0.51441 1.0048
0.51471 1.0048
0.51502 1.0048
0.51532 1.0048
0.51562 1.0048
0.51591 1.0048
0.51621 1.0048
0.5165 1.0048
0.5168 1.0048
0.51709 1.0048
0.51738 1.0048
0.51767 1.0048
0.51797 1.0048
0.51827 1.0048
0.51856 1.0048
0.51886 1.0048
0.51919 1.0048
0.51948 1.0048
0.51978 1.0048
0.52008 1.0048
0.52037 1.0048
0.52067 1.0048
0.52096 1.0048
0.52126 1.0048
0.52156 1.0048
0.52185 1.0048
0.52215 1.0048
0.52244 1.0048
0.52273 1.0048
0.52304 1.0048
0.52334 1.0048
0.52363 1.0048
0.52392 1.0048
0.52422 1.0048
0.52451 1.0048
0.52481 1.0048
0.5251 1.0048
0.52539 1.0048
0.52569 1.0048
0.52598 1.0048
0.52628 1.0048
0.52658 1.0048
0.52688 1.0048
0.52718 1.0048
0.52748 1.0048
0.52777 1.0048
0.52807 1.0048
0.52836 1.0048
0.52865 1.0048
0.52895 1.0048
0.52924 1.0048
0.52954 1.0048
0.52983 1.0048
0.53012 1.0048
0.53042 1.0048
0.53072 1.0048
0.53103 1.0048
0.53132 1.0048
0.53162 1.0048
0.53191 1.0048
0.53221 1.0048
0.5325 1.0048
0.53279 1.0048
0.53309 1.0048
0.53338 1.0048
0.53368 1.0048
0.53398 1.0048
0.53427 1.0048
0.53978 1.0173
0.54318 1.0299
0.54558 1.0374
0.54786 1.041
0.55026 1.0427
0.55266 1.0435
0.55514 1.0439
0.55622 1.044
0.55724 1.0441
0.55822 1.0441
0.55892 1.0441
0.55963 1.0441
0.56046 1.0441
0.56119 1.0441
0.56183 1.0441
0.56247 1.0441
0.56311 1.0441
0.56373 1.0441
0.56439 1.0441
0.56498 1.0441
0.56557 1.0441
0.56616 1.0441
0.56676 1.0441
0.56739 1.0441
0.56798 1.0441
0.56858 1.0441
0.56917 1.0441
0.56976 1.0441
0.57036 1.0441
0.57095 1.0441
0.57159 1.0441
0.57222 1.0441
0.57286 1.0441
0.57355 1.0441
0.57441 1.0441
0.57516 1.0441
0.57597 1.0441
0.57705 1.0441
0.57778 1.0441
0.57842 1.0441
0.57924 1.0441
0.58006 1.0441
0.58078 1.0441
0.58151 1.0441
0.58224 1.0441
0.58296 1.0441
0.58365 1.0441
0.58433 1.0441
0.58504 1.0441
0.58572 1.0441
0.58641 1.0441
0.58714 1.0441
0.58785 1.0441
0.5886 1.0441
0.58934 1.0441
0.59008 1.0441
0.5908 1.0441
0.59154 1.0441
0.59224 1.0441
0.59294 1.0441
0.59364 1.0441
0.59434 1.0441
0.59505 1.0441
0.59575 1.0441
0.59646 1.0441
0.59716 1.0441
0.59787 1.0441
0.59858 1.0441
0.59933 1.0441
0.60007 1.0441
0.60079 1.0441
0.60147 1.0441
0.60217 1.0441
0.60283 1.0441
0.60349 1.0441
0.60411 1.0441
0.60474 1.0441
0.60537 1.0441
0.60599 1.0441
0.60662 1.0441
0.60726 1.0441
0.60789 1.0441
0.60851 1.0441
0.60914 1.0441
0.60976 1.0441
0.61039 1.0441
0.61102 1.0441
0.61165 1.0441
0.61229 1.0441
0.61291 1.0441
0.61354 1.0441
0.61416 1.0441
0.61478 1.0441
0.61547 1.0441
0.61614 1.0441
0.61682 1.0441
0.61753 1.0441
0.61825 1.0441
0.61896 1.0441
0.61967 1.0441
0.62035 1.0441
0.62103 1.0441
0.6217 1.0441
0.62238 1.0441
0.62306 1.0441
0.62374 1.0441
0.62442 1.0441
0.62509 1.0441
0.62576 1.0441
0.62643 1.0441
0.62713 1.0441
0.62781 1.0441
0.62848 1.0441
0.62916 1.0441
0.62982 1.0441
0.63045 1.0441
0.63109 1.0441
0.63172 1.0441
0.63238 1.0441
0.63303 1.0441
0.63372 1.0441
0.63444 1.0441
0.63518 1.0441
0.63588 1.0441
0.63656 1.0441
0.63816 1.0089
0.6392 1.0069
0.64021 1.0139
0.64122 1.0221
0.64222 1.0247
0.64323 1.0264
0.64424 1.0272
0.64523 1.0277
0.64623 1.0278
0.64719 1.0279
0.64812 1.028
0.64909 1.028
0.65009 1.028
0.65117 1.028
0.65219 1.028
0.65316 1.028
0.65413 1.028
0.65512 1.028
0.65609 1.028
0.65706 1.028
0.65802 1.028
0.65899 1.028
0.65996 1.028
0.66092 1.028
0.66188 1.028
0.66284 1.028
0.66376 1.028
0.66469 1.028
0.66563 1.028
0.66663 1.028
0.66772 1.028
0.66877 1.028
0.66978 1.028
0.67078 1.028
0.67179 1.028
0.67279 1.028
0.67378 1.028
0.67477 1.028
0.67578 1.028
0.67676 1.028
0.67776 1.028
0.67876 1.028
0.67975 1.028
0.68069 1.028
0.68161 1.028
0.68258 1.028
0.68362 1.028
0.68465 1.028
0.68569 1.028
0.6867 1.028
0.68773 1.028
0.68873 1.028
0.68973 1.028
0.69074 1.028
0.69175 1.028
0.69275 1.028
0.69375 1.028
0.69475 1.028
0.69578 1.028
0.69678 1.028
0.69778 1.028
0.69871 1.028
0.69977 1.028
0.70082 1.028
0.70187 1.028
0.70288 1.028
0.70389 1.028
0.70489 1.028
0.70589 1.028
0.70688 1.028
0.70789 1.028
0.70889 1.028
0.70988 1.028
0.71088 1.028
0.71189 1.028
0.71289 1.028
0.71381 1.028
0.71473 1.028
0.7157 1.028
0.71671 1.028
0.71771 1.028
0.71874 1.028
0.71976 1.028
0.72077 1.028
0.72177 1.028
0.72277 1.028
0.72379 1.028
0.72478 1.028
0.72578 1.028
0.72677 1.028
0.72778 1.028
0.72878 1.028
0.72977 1.028
0.73078 1.028
0.73172 1.028
0.73268 1.028
0.73367 1.028
0.73472 1.028
0.73577 1.028
0.73677 1.028
0.73776 1.028
0.73965 1.0265
0.74097 1.0397
0.74229 1.0486
0.74362 1.0554
0.74498 1.061
0.7463 1.0659
0.74759 1.0695
0.74883 1.0717
0.75016 1.0733
0.7516 1.0744
0.75294 1.0752
0.75426 1.0759
0.75558 1.0765
0.7569 1.077
0.75821 1.0776
0.75954 1.0779
0.76086 1.0781
0.76217 1.0782
0.7635 1.0784
0.76473 1.0785
0.76599 1.0786
0.76734 1.0788
0.76869 1.0789
0.77001 1.079
0.77134 1.0791
0.77266 1.0792
0.77397 1.0793
0.77529 1.0794
0.77661 1.0795
0.77793 1.0796
0.77925 1.0797
0.78057 1.0798
0.78182 1.0798
0.78315 1.0799
0.78451 1.08
0.7859 1.0801
0.78722 1.0801
0.78853 1.0802
0.78985 1.0802
0.79117 1.0803
0.79248 1.0804
0.7938 1.0804
0.79513 1.0805
0.79644 1.0805
0.7977 1.0806
0.79898 1.0806
0.80042 1.0806
0.80187 1.0807
0.80325 1.0807
0.80461 1.0807
0.80596 1.0808
0.80733 1.0808
0.80869 1.0808
0.81005 1.0809
0.81144 1.0809
0.81281 1.0809
0.81417 1.081
0.81545 1.081
0.81678 1.081
0.81816 1.081
0.81955 1.081
0.82087 1.0811
0.82219 1.0811
0.82352 1.0811
0.82483 1.0811
0.82615 1.0811
0.82747 1.0811
0.82878 1.0812
0.8301 1.0812
0.83132 1.0812
0.8326 1.0812
0.83397 1.0812
0.83559 1.0812
0.83698 1.0812
0.83838 1.0812
0.84067 1.1547
0.84238 1.1035
0.8441 1.0773
0.84579 1.0608
0.84758 1.0515
0.84922 1.0501
0.85104 1.0488
0.85278 1.0414
0.85443 1.0377
0.85618 1.0363
0.8584 1.0359
0.86044 1.036
0.86213 1.0362
0.86379 1.0363
0.86538 1.0364
0.86715 1.0367
0.86889 1.0365
0.87055 1.0362
0.87222 1.0359
0.87387 1.0357
0.87553 1.0355
0.87719 1.0354
0.87884 1.0354
0.88048 1.0353
0.88203 1.0353
0.88374 1.0353
0.8855 1.0353
0.88742 1.0353
0.88925 1.0353
0.89094 1.0353
0.89262 1.0353
0.89428 1.0353
0.89594 1.0353
0.89749 1.0353
0.89971 1.0353
0.90275 1.0353
0.90552 1.0353
0.90815 1.0353
0.90997 1.0353
0.91165 1.0353
0.91331 1.0353
0.91492 1.0353
0.91663 1.0353
0.91835 1.0353
0.92002 1.0353
0.92159 1.0353
0.92317 1.0353
0.92475 1.0353
0.92634 1.0353
0.92794 1.0353
0.9295 1.0353
0.931 1.0353
0.93259 1.0353
0.93432 1.0353
0.9361 1.0353
0.93775 1.0353
0.93944 1.0353
0.94203 1.0679
0.944 1.0668
0.94601 1.0666
0.94786 1.0672
0.94974 1.0692
0.9518 1.0724
0.95376 1.0768
0.95566 1.0672
0.95755 1.0564
0.95944 1.0525
0.96133 1.0514
0.96317 1.0511
0.96498 1.051
0.96695 1.0509
0.96907 1.0508
0.97107 1.0508
0.97306 1.0508
0.97503 1.0509
0.97702 1.051
0.97899 1.0514
0.98084 1.0515
0.98272 1.0508
0.98478 1.0503
0.98714 1.0498
0.98912 1.0494
0.99109 1.0491
0.99306 1.0489
0.99503 1.0488
0.99696 1.0486
0.99881 1.0485
1.001 1.0484
1.0031 1.0483
1.0057 1.0482
1.0076 1.0481
1.0096 1.048
1.0116 1.048
1.0135 1.0479
1.0154 1.0479
1.0175 1.0478
1.0196 1.0478
1.0215 1.0477
1.0235 1.0477
1.0255 1.0477
1.0274 1.0476
1.0294 1.0476
1.0312 1.0476
1.0332 1.0476
1.0353 1.0475
1.0373 1.0475
1.0393 1.0475
1.0413 1.0475
1.0441 1.1417
1.0464 1.1097
1.0485 1.1006
1.0509 1.0858
1.0533 1.0712
1.0556 1.0629
1.0579 1.0572
1.0603 1.0538
1.0625 1.0523
1.0647 1.0518
1.0669 1.0519
1.0694 1.0523
1.0717 1.0529
1.074 1.0533
1.0763 1.0537
1.0785 1.0538
1.0808 1.054
1.083 1.0542
1.0855 1.0544
1.0878 1.0545
1.0901 1.0545
1.0924 1.0546
1.0947 1.0546
1.0969 1.0546
1.0991 1.0546
1.1015 1.0546
1.104 1.0546
1.1063 1.0545
1.1087 1.0545
1.1111 1.0545
1.1134 1.0545
1.1156 1.0545
1.1179 1.0545
1.1205 1.0545
1.1228 1.0545
1.1251 1.0545
1.1274 1.0545
1.1297 1.0545
1.1319 1.0545
1.1343 1.0545
1.1367 1.0545
1.139 1.0545
1.1413 1.0545
1.1436 1.0545
1.1467 1.0808
1.1492 1.0663
1.152 1.0647
1.1546 1.0647
1.1572 1.0668
1.1599 1.0687
1.1626 1.0662
1.1651 1.0637
1.1679 1.0616
1.1704 1.0604
1.173 1.0599
1.1758 1.0596
1.1783 1.0596
1.1808 1.0597
1.1837 1.0598
1.1878 1.0599
1.1921 1.0601
1.1948 1.0602
1.1989 1.0604
1.202 1.0606
1.205 1.0607
1.2077 1.0609
1.2102 1.0611
1.2142 1.0614
1.2169 1.0616
1.2195 1.0616
1.2221 1.0617
1.2247 1.0617
1.2273 1.0617
1.2299 1.0616
1.2324 1.0616
1.2351 1.0616
1.2378 1.0616
1.2404 1.0613
1.2431 1.0603
1.2457 1.0595
1.249 1.0568
1.2522 1.0558
1.2552 1.0543
1.2581 1.0533
1.261 1.0527
1.2639 1.0524
1.2669 1.0521
1.2699 1.0519
1.2737 1.0517
1.2767 1.0516
1.2796 1.0515
1.2824 1.0514
1.2856 1.0514
1.2886 1.0513
1.2916 1.0512
1.2945 1.0512
1.2973 1.0511
1.3003 1.0511
1.3033 1.0511
1.3063 1.051
1.3092 1.051
1.3122 1.051
1.315 1.051
1.3181 1.051
1.321 1.0509
1.324 1.0509
1.327 1.0509
1.3299 1.0509
1.3327 1.0509
1.3358 1.0509
1.3387 1.0509
1.3417 1.0509
1.3446 1.0509
1.3475 1.0509
1.3516 1.103
1.355 1.0516
1.3583 1.0732
1.3615 1.0866
1.3646 1.0901
1.368 1.093
1.3715 1.0946
1.3749 1.0876
1.3783 1.0788
1.3816 1.0747
1.3851 1.0712
1.3884 1.0693
1.3917 1.0683
1.395 1.068
1.3981 1.0681
1.4015 1.0687
1.4048 1.0685
1.4081 1.067
1.4114 1.0665
1.4144 1.0664
1.4173 1.0631
1.4202 1.0625
1.423 1.0627
1.4259 1.0631
1.4288 1.0635
1.4316 1.064
1.4345 1.0644
1.4373 1.0648
1.4402 1.0651
1.443 1.0654
1.4459 1.0657
1.4488 1.0659
1.4525 1.0838
1.4556 1.0767
1.4588 1.0734
1.4619 1.074
1.4651 1.0756
1.4682 1.0768
1.4714 1.0773
1.4745 1.0707
1.4777 1.064
1.4808 1.0631
1.484 1.0626
1.4872 1.0621
1.4903 1.0617
1.4934 1.0613
1.4966 1.0611
1.4997 1.0608
1.5029 1.0607
1.506 1.0606
1.5091 1.0605
1.5123 1.0604
1.5155 1.0603
1.5186 1.0602
1.5218 1.06
1.525 1.0599
1.5281 1.0599
1.5313 1.06
1.5344 1.06
1.5375 1.0601
1.5407 1.0602
1.5438 1.0603
1.547 1.0605
1.5501 1.0606
1.554 1.0535
1.5574 1.0502
1.5609 1.0492
1.5643 1.0494
1.5678 1.0503
1.5712 1.0509
1.5746 1.0512
1.578 1.0513
1.5815 1.0513
1.5849 1.0512
1.5883 1.0511
1.5917 1.051
1.5953 1.051
1.5988 1.051
1.6023 1.0509
1.6057 1.0509
1.6092 1.0509
1.6126 1.0509
1.6161 1.0508
1.6196 1.0508
1.623 1.0508
1.6264 1.0508
1.6299 1.0508
1.6333 1.0508
1.6368 1.0508
1.6402 1.0508
1.6436 1.0508
1.6471 1.0508
1.6505 1.0508
1.6547 1.0496
1.6584 1.0569
1.6621 1.0605
1.6659 1.0618
1.6696 1.0615
1.6735 1.0612
1.6774 1.0613
1.6812 1.0616
1.685 1.0619
1.6888 1.0622
1.6925 1.0625
1.6963 1.0627
1.7 1.0628
1.7037 1.0629
1.7075 1.063
1.7112 1.0625
1.7149 1.0617
1.7188 1.0611
1.7225 1.0608
1.7263 1.0606
1.73 1.0605
1.7337 1.0606
1.7374 1.0607
1.7411 1.0609
1.7448 1.0611
1.7485 1.0612
1.7522 1.0614
1.7568 1.0869
1.7608 1.0977
1.7648 1.091
1.7688 1.0897
1.7728 1.0891
1.7768 1.0925
1.7808 1.0971
1.7848 1.1009
1.7888 1.1034
1.7927 1.1053
1.7967 1.1064
1.8007 1.1073
1.8047 1.1059
1.8088 1.1023
1.8129 1.0943
1.817 1.0887
1.821 1.0815
1.825 1.071
1.829 1.0669
1.833 1.0647
1.837 1.0639
1.8409 1.064
1.8449 1.0644
1.8489 1.0648
1.8531 1.0652
1.8581 1.0517
1.8625 1.0532
1.8668 1.0532
1.871 1.0536
1.8757 1.0455
1.88 1.0395
1.8842 1.037
1.8885 1.036
1.8928 1.0364
1.897 1.0365
1.9013 1.0366
1.9058 1.037
1.9102 1.0374
1.9146 1.0376
1.9189 1.0378
1.9231 1.0379
1.9274 1.0384
1.9317 1.0391
1.9361 1.0398
1.9403 1.0405
1.9446 1.0412
1.9489 1.0419
1.9533 1.0425
1.9576 1.043
1.9626 1.0259
1.9676 1.0229
1.9724 1.0313
1.9772 1.0385
1.982 1.0426
1.9869 1.0424
1.9917 1.042
1.9965 1.0426
2.0013 1.0417
2.0061 1.0411
2.0109 1.0411
2.0158 1.0415
2.0206 1.0419
2.0254 1.0417
2.0302 1.0423
2.0351 1.0431
2.0399 1.044
2.0447 1.0449
2.0495 1.0458
2.0543 1.0467
2.0591 1.0474
2.0647 1.1066
2.0698 1.1096
2.0749 1.1067
2.08 1.1045
2.0851 1.1042
2.0902 1.1042
2.0954 1.1037
2.1005 1.1042
2.1056 1.1054
2.1107 1.1065
2.1158 1.1056
2.1209 1.0902
2.126 1.0901
2.1311 1.0867
2.1362 1.0814
2.1413 1.0795
2.1465 1.0789
2.1516 1.0786
2.1567 1.0785
2.1617 1.0785
2.1676 1.0883
2.173 1.0796
2.1784 1.0729
2.1838 1.069
2.1892 1.0673
2.1947 1.066
2.2001 1.0656
2.2055 1.0658
2.2108 1.0661
2.2162 1.0665
2.2216 1.0669
2.227 1.0673
2.2324 1.0677
2.2378 1.0681
2.2432 1.0682
2.2491 1.0681
2.2545 1.0676
2.2599 1.0673
2.2654 1.0671
2.2716 1.0602
2.2773 1.062
2.283 1.0609
2.2887 1.0604
2.2944 1.0601
2.3001 1.0598
2.3058 1.0596
2.3115 1.0595
2.3172 1.0594
2.3229 1.0593
2.3287 1.0593
2.3345 1.0592
2.3403 1.0592
2.346 1.0592
2.3517 1.0592
2.3574 1.0592
2.3631 1.0591
2.3688 1.0591
2.3753 1.0634
2.3813 1.0712
2.3874 1.0755
2.3935 1.0613
2.3995 1.0421
2.4055 1.0369
2.4115 1.0349
2.4175 1.0346
2.4235 1.0345
2.4295 1.0345
2.4356 1.0342
2.4416 1.0336
2.4476 1.0335
2.4536 1.0334
2.4596 1.0335
2.4656 1.034
2.4717 1.0346
2.4785 1.0206
2.4848 1.0163
2.4911 1.0122
2.4974 1.012
2.5036 1.0132
2.5099 1.0151
2.5162 1.0171
2.5225 1.0191
2.5288 1.0206
2.5351 1.0219
2.5414 1.0233
2.5477 1.0237
2.554 1.0231
2.5603 1.0223
2.5666 1.0216
2.5729 1.021
2.58 1.0184
2.5866 1.0154
2.5932 1.0167
2.5998 1.0182
2.6064 1.0153
2.613 1.01
2.6196 1.008
2.6262 1.0045
2.6328 0.99822
2.6394 0.99984
2.646 1.0055
2.6525 1.016
2.6591 1.0256
2.6657 1.0321
2.6723 1.0361
2.6789 1.038
2.6863 1.0419
2.6932 1.0473
2.7001 1.0504
2.707 1.0522
2.7139 1.0539
2.7209 1.0554
2.7278 1.0565
2.7346 1.0573
2.7415 1.058
2.7483 1.0586
2.7552 1.0592
2.7621 1.0593
2.769 1.0596
2.7759 1.0598
2.7828 1.0592
2.7905 1.0486
2.7977 1.0403
2.8049 1.034
2.812 1.0296
2.8193 1.0261
2.8265 1.0251
2.8337 1.0239
2.8409 1.0226
2.8481 1.0218
2.8553 1.021
2.8625 1.0203
2.8697 1.0197
2.8769 1.0192
2.8842 1.0187
2.8922 0.99629
2.8997 0.99344
2.9072 0.99323
2.9147 0.9922
2.9245 0.99158
2.9328 0.99125
2.9405 0.99113
2.9479 0.99103
2.9557 0.99025
2.9636 0.98997
2.9711 0.98996
2.9785 0.99007
2.986 0.99032
2.9944 1.0134
3.0033 1.0144
3.0152 1.0114
3.026 1.0086
3.0344 1.0063
3.0428 1.0059
3.0513 1.0061
3.0594 1.0035
3.0729 1.0012
3.0861 0.99955
3.0987 0.99851
3.1138 1.0903
3.1258 1.1063
3.1368 1.1099
3.1478 1.0913
3.1588 1.0768
3.1705 1.0771
3.1826 1.0713
3.1949 1.0671
3.2062 1.0657
3.2183 1.0695
3.2296 1.066
3.2394 1.0632
3.2479 1.0625
3.2563 1.0603
3.2647 1.0595
3.2731 1.06
3.2815 1.0608
3.2899 1.0621
3.2983 1.0633
3.307 1.0638
3.3176 1.0568
3.3262 1.0585
3.3349 1.0587
3.3436 1.0586
3.3523 1.0565
3.361 1.0563
3.3697 1.058
3.3784 1.0582
3.387 1.0578
3.3959 1.0577
3.4046 1.0578
3.4133 1.0579
3.4229 1.0773
3.4319 1.0691
3.441 1.0671
3.45 1.0673
3.459 1.0682
3.468 1.0696
3.477 1.0709
3.4894 1.072
3.4998 1.0712
3.5096 1.0732
3.5186 1.0725
3.5284 1.1257
3.5378 1.1226
3.5481 1.1182
3.5632 1.1161
3.5753 1.0992
3.5872 1.0841
3.5987 1.0755
3.6112 1.0697
3.6224 1.0654
3.6402 1.0595
3.6574 1.0559
3.6701 1.0524
3.6813 1.0493
3.694 1.0449
3.7048 1.0436
3.7153 1.0429
3.725 1.0429
3.7355 1.0585
3.7455 1.0503
3.7565 1.0434
3.7666 1.0407
3.777 1.0402
3.787 1.0402
3.7969 1.0401
3.8068 1.04
3.8167 1.0395
3.8267 1.0383
3.8374 1.0485
3.8506 1.048
3.8654 1.0468
3.8805 1.0463
3.8921 1.0445
3.9023 1.0434
3.9134 1.0435
3.9245 1.0419
3.9348 1.0394
3.9462 1.0342
3.9567 1.0255
3.9672 1.022
3.9777 1.0208
3.9883 1.0203
3.9988 1.019
4.0093 1.0186
4.0199 1.0204
4.0303 1.0228
4.0419 1.0254
4.0563 1.0332
4.0684 1.0321
4.0797 1.0326
4.0907 1.0321
4.1015 1.0275
4.1124 1.0274
4.1231 1.0287
4.1339 1.0278
4.1446 1.0247
4.1563 1.0306
4.1674 1.0363
4.1788 1.0388
4.1902 1.0398
4.2013 1.0408
4.2125 1.0408
4.2236 1.0397
4.2347 1.0386
4.2458 1.0378
4.2578 1.0658
4.2692 1.0679
4.2806 1.0535
4.292 1.0467
4.3034 1.042
4.3148 1.0359
4.3268 1.0321
4.3382 1.0308
4.3496 1.0268
4.362 1.0187
4.3743 1.0186
4.3898 1.0201
4.4053 1.0201
4.418 1.019
4.4303 1.0196
4.4423 1.0221
4.457 1.0249
4.4741 1.0176
4.4891 1.0188
4.5027 1.0211
4.5147 1.0229
4.5272 1.0238
4.5536 1.0241
4.5736 1.0245
4.5948 1.0236
4.6156 1.0272
4.6383 1.0258
4.6567 1.0248
4.6699 1.024
4.6843 1.0241
4.6988 1.0392
4.7123 1.057
4.725 1.056
4.7393 1.0498
4.7529 1.0429
4.7655 1.0411
4.7781 1.039
4.7908 1.0373
4.8043 1.0321
4.8172 1.0297
4.83 1.0292
4.843 1.0297
4.8559 1.0283
4.8697 1.0269
4.8827 1.0254
4.8956 1.0233
4.9095 1.0242
4.9246 1.0171
4.9401 1.0173
4.9554 1.0173
4.9704 1.0183
4.9853 1.0188
5.0004 1.0189
5.0169 1.0196
5.0322 1.0184
5.0475 1.0162
5.0628 1.0154
5.0778 1.015
5.0929 1.0131
5.108 1.0117
5.124 1.0144
5.1396 1.0096
5.1552 1.0133
5.171 1.0181
5.1867 1.0213
5.2026 1.0236
5.2176 1.0249
5.2323 1.0356
5.2486 1.0334
5.2682 1.0311
5.2869 1.0288
5.305 1.0277
5.3225 1.0179
5.3411 1.0064
5.3561 1.0043
5.3714 1.0013
5.3859 0.99917
5.4003 0.99743
5.4148 0.99602
5.4292 0.99481
5.4446 1.0049
5.4593 1.0031
5.474 1.0042
5.4887 1.0056
5.5035 1.0071
5.5182 1.0078
5.5329 1.0077
5.5485 1.0062
5.5636 1.0052
5.5786 1.0042
5.5936 1.0033
5.6086 1.0036
5.6236 1.0039
5.6387 1.0047
5.6545 0.99389
5.6702 0.98833
5.6857 0.99557
5.7011 1.0007
5.7164 1.0073
5.7317 1.0112
5.7471 1.0135
5.7635 0.99838
5.7791 0.98739
5.7947 0.96448
5.8103 0.95689
5.8259 0.95612
5.8415 0.96396
5.8571 0.97011
5.8744 0.97228
5.8903 0.97897
5.9062 0.98492
5.922 0.99087
5.9379 0.99562
5.9538 1.0001
5.9697 1.0053
5.9866 1.0098
6.0028 1.0139
6.0189 1.017
6.0352 1.0196
6.0514 1.0209
6.0675 1.0207
6.0837 1.0202
6.1007 1.0251
6.1172 1.0164
6.1336 1.0053
6.15 0.99523
6.1666 0.9858
6.1836 0.97755
6.2001 0.97041
6.2174 0.9608
6.2343 0.95626
6.251 0.95371
6.2677 0.9528
6.2845 0.95259
6.3012 0.95267
6.3188 0.94683
6.3359 0.94437
6.353 0.94297
6.3701 0.94215
6.3876 0.93969
6.4047 0.93693
6.4226 0.94709
6.44 0.94484
6.4574 0.93599
6.4748 0.93521
6.4921 0.93582
6.5095 0.93825
6.5276 0.92254
6.5454 0.92475
6.5631 0.92778
6.5808 0.93013
6.5985 0.93095
6.6161 0.93002
6.6346 0.93013
6.6526 0.92988
6.671 0.93173
6.6893 0.93379
6.7074 0.94127
6.7253 0.94573
6.7442 0.94677
6.7625 0.94727
6.7808 0.94604
6.7991 0.94655
6.8173 0.94804
6.8355 0.94888
6.8546 0.9473
6.8733 0.95206
6.8929 0.95549
6.9115 0.95721
6.93 0.96019
6.9486 0.96235
6.9682 0.95771
6.9871 0.95606
7.006 0.95525
7.0249 0.95548
7.0438 0.9554
7.0627 0.95579
7.0824 0.95899
7.1016 0.95947
7.1206 0.96078
7.1397 0.96219
7.1588 0.96334
7.1784 0.96429
7.1986 0.96848
7.218 0.96848
7.2375 0.96909
7.2569 0.96973
7.2763 0.97117
7.2958 0.97174
7.3161 0.9722
7.3359 0.97128
7.3556 0.97018
7.3754 0.96939
7.3957 0.96861
7.4154 0.96778
7.4361 0.96683
7.4562 0.9648
7.4763 0.96374
7.4963 0.96333
7.5164 0.9633
7.5374 0.96447
7.5579 0.96475
7.5784 0.96471
7.5987 0.96456
7.6192 0.96437
7.6405 0.9605
7.6611 0.96518
7.6833 0.96948
7.704 0.97334
7.7247 0.97571
7.7462 0.97889
7.7673 0.97952
7.7881 0.98092
7.8091 0.98208
7.83 0.98287
7.8518 0.9832
7.873 0.98374
7.8952 0.98232
7.9164 0.98193
7.9376 0.98172
7.96 0.9843
7.9815 0.98306
8.0031 0.9826
8.0246 0.98198
8.0461 0.98231
8.0685 0.96687
8.0903 0.95914
8.1121 0.95604
8.1339 0.95509
8.1558 0.95411
8.1788 0.94813
8.201 0.95565
8.2231 0.95748
8.2452 0.95734
8.2689 0.95728
8.2921 0.95612
8.3146 0.95438
8.3371 0.95364
8.3596 0.95337
8.3821 0.95311
8.4058 0.95089
8.4285 0.95539
8.4512 0.95963
8.4739 0.96167
8.4966 0.96422
8.5202 0.95786
8.5433 0.95314
8.5669 0.94903
8.59 0.94638
8.6131 0.93817
8.6372 0.93249
8.6606 0.92462
8.684 0.92306
8.709 0.91992
8.7327 0.91601
8.757 0.91272
8.7806 0.90977
8.8044 0.90578
8.828 0.89668
8.8534 0.88646
8.8781 0.86813
8.902 0.86009
8.926 0.85575
8.95 0.85369
8.9745 0.84225
9.0004 0.8338
9.0247 0.82911
9.0489 0.82328
9.0732 0.81777
9.0974 0.8122
9.1235 0.80006
9.1481 0.78394
9.1728 0.77373
9.1975 0.76596
9.222 0.75803
9.2484 0.7495
9.2737 0.74212
9.2986 0.73673
9.3235 0.73407
9.3494 0.73294
9.3745 0.72821
9.3998 0.72773
9.4249 0.73057
9.4511 0.73415
9.4766 0.73524
9.5021 0.73751
9.5276 0.74374
9.554 0.74381
9.5799 0.74246
9.6072 0.74539
9.6333 0.74769
9.6601 0.7496
9.6864 0.75113
9.7125 0.75405
9.7385 0.7592
9.7684 0.76219
9.7955 0.7707
9.8219 0.77446
9.8485 0.77201
9.876 0.78278
9.9033 0.77806
9.93 0.77332
9.9567 0.76775
9.9843 0.74708
10.012 0.73281
10.039 0.7286
10.066 0.72627
10.094 0.72038
10.121 0.71801
10.148 0.71561
10.175 0.71384
10.203 0.67388
10.231 0.6514
10.264 0.63917
10.294 0.62876
10.323 0.62567
10.351 0.62148
10.379 0.6235
10.407 0.62206
10.436 0.62476
10.464 0.62918
10.492 0.63352
10.521 0.63763
10.55 0.6409
10.579 0.63768
10.607 0.63635
10.636 0.63394
10.665 0.63108
10.694 0.63219
10.723 0.63202
10.752 0.63134
10.782 0.63047
10.811 0.62919
10.84 0.6273
10.869 0.62587
10.9 0.60379
10.929 0.5907
10.959 0.58503
10.988 0.58579
11.019 0.58553
11.048 0.58546
11.078 0.58329
11.108 0.58389
11.138 0.57325
11.169 0.56978
11.199 0.57325
11.229 0.57587
11.26 0.58001
11.292 0.57571
11.322 0.57718
11.352 0.57845
11.384 0.58248
11.415 0.58526
11.445 0.58954
11.476 0.59168
11.507 0.59126
11.538 0.59145
11.569 0.59201
11.6 0.59451
11.632 0.58558
11.664 0.56893
11.695 0.55917
11.726 0.5548
11.758 0.55181
11.791 0.55066
11.823 0.5517
11.855 0.5512
11.888 0.54345
11.921 0.52435
11.953 0.50639
11.987 0.49258
12.02 0.48397
12.053 0.48191
12.088 0.48165
12.123 0.48221
12.159 0.48257
12.194 0.48231
12.229 0.48004
12.264 0.46146
12.299 0.45064
12.333 0.44329
12.368 0.436
12.403 0.43025
12.437 0.42617
12.473 0.41628
12.507 0.40989
12.54 0.40278
12.576 0.38988
12.61 0.3794
12.644 0.36941
12.679 0.35891
12.714 0.35035
12.751 0.34334
12.786 0.33165
12.82 0.3205
12.854 0.31213
12.89 0.30506
12.925 0.29815
12.959 0.29194
12.995 0.28531
13.03 0.27949
13.065 0.27454
13.101 0.2685
13.136 0.26363
13.171 0.2586
13.207 0.24555
13.243 0.2332
13.279 0.22427
13.316 0.2174
13.352 0.21211
13.387 0.20827
13.425 0.20521
13.461 0.20352
13.497 0.20254
13.534 0.20166
13.57 0.2011
13.607 0.2015
13.644 0.20195
13.681 0.20205
13.718 0.20228
13.757 0.20123
13.794 0.20151
13.831 0.20227
13.869 0.20288
13.906 0.20349
13.944 0.20354
13.982 0.20349
14.02 0.20381
14.058 0.20439
14.096 0.20246
14.134 0.2026
14.172 0.20243
14.211 0.20214
14.25 0.20187
14.288 0.19909
14.327 0.1949
14.366 0.19309
14.404 0.19199
14.444 0.18944
14.483 0.1874
14.522 0.18643
14.561 0.186
14.601 0.18672
14.64 0.1877
14.68 0.18505
14.72 0.18174
14.759 0.17981
14.8 0.17856
14.84 0.17769
14.88 0.17702
14.921 0.17561
14.961 0.17411
15.001 0.17365
15.042 0.17448
15.083 0.17708
15.123 0.17967
15.165 0.18199
15.206 0.18466
15.246 0.18697
15.289 0.18917
15.33 0.19064
15.371 0.19168
15.413 0.19254
15.454 0.19369
15.496 0.19478
15.538 0.19579
15.58 0.19703
15.621 0.19797
15.664 0.19779
15.706 0.19681
15.762 0.19616
15.806 0.19499
15.848 0.19297
15.891 0.19177
15.936 0.18154
15.98 0.16892
16.023 0.1593
16.067 0.1514
16.11 0.14491
16.155 0.13964
16.199 0.13487
16.242 0.13108
16.288 0.12818
16.332 0.12237
16.376 0.11831
16.42 0.11474
16.465 0.11211
16.509 0.1098
16.553 0.10788
16.598 0.10688
16.642 0.10647
16.687 0.10585
16.732 0.10497
16.777 0.10554
16.822 0.10584
16.868 0.10567
16.913 0.10567
16.958 0.10701
17.004 0.10551
17.049 0.10349
17.094 0.10233
17.14 0.10072
17.186 0.09976
17.232 0.098987
17.278 0.098224
17.325 0.097565
17.371 0.096869
17.418 0.095904
17.464 0.09525
17.511 0.094836
17.558 0.093986
17.605 0.094268
17.651 0.094669
17.699 0.093175
17.745 0.092205
17.793 0.091174
17.841 0.091723
17.887 0.092133
17.935 0.092563
17.983 0.092627
18.03 0.091038
18.078 0.079013
18.126 0.071974
18.174 0.063172
18.221 0.053532
18.27 0.046879
18.32 0.041854
18.367 0.037999
18.416 0.03503
18.465 0.032695
18.513 0.030905
18.562 0.029749
18.611 0.028656
18.659 0.027939
18.709 0.027328
18.758 0.026944
18.807 0.026739
18.857 0.026538
18.906 0.026401
18.956 0.026294
19.006 0.026007
19.056 0.025537
19.105 0.025175
19.156 0.024968
19.205 0.024997
19.255 0.024985
19.307 0.02513
19.357 0.024965
19.408 0.024857
19.459 0.024858
19.511 0.024997
19.561 0.024979
19.614 0.025093
19.665 0.025034
19.718 0.024819
19.769 0.024917
19.822 0.025065
19.874 0.02514
19.927 0.02508
19.979 0.024964
20.032 0.024815
20.084 0.024893
20.138 0.024959
20.191 0.024565
20.244 0.024246
20.298 0.02395
20.353 0.023852
20.406 0.023782
20.462 0.023752
20.515 0.023626
20.57 0.023699
20.623 0.023695
20.678 0.023594
20.732 0.023645
20.788 0.023785
20.842 0.023648
20.898 0.023612
20.953 0.023812
21.009 0.023689
21.064 0.023843
21.12 0.023997
21.175 0.023948
21.232 0.023935
21.287 0.023812
21.344 0.020754
21.4 0.0089864
21.458 0.0045848
21.514 0.0024578
21.571 0.0012937
21.628 0.00068411
21.686 0.00035671
21.742 0.00017971
21.801 8.808e-05
21.858 4.1276e-05
21.916 1.8944e-05
21.975 8.6659e-06
22.033 3.9569e-06
22.091 1.7979e-06
22.15 8.1486e-07
22.208 3.6788e-07
22.267 1.6474e-07
22.327 7.288e-08
22.386 3.2243e-08
22.444 1.4253e-08
22.505 6.2652e-09
22.564 2.7563e-09
22.624 1.1708e-09
22.683 4.7201e-10
22.744 1.8506e-10
22.804 6.929e-11
22.804 6.929e-11


==> data/cs_example/errorxLB.dat <==
7.1e-05 1
0.02178 5.0579
0.025267 5.0579
0.028748 5.0579
0.032221 5.0579
0.03567 5.0579
0.039123 5.0579
0.042578 5.0579
0.046027 5.0579
0.04947 5.0579
0.052941 5.0579
0.056381 5.0579
0.059805 5.0579
0.06325 5.0579
0.066705 5.0579
0.070236 5.0579
0.073672 5.0579
0.077114 5.0579
0.08056 5.0579
0.083992 5.0579
0.087428 5.0579
0.090871 5.0579
0.094324 5.0579
0.098557 5.0579
0.11494 5.2446
0.11857 5.2555
0.12213 5.2558
0.12566 5.2558
0.12919 5.2558
0.1327 5.2558
0.13626 5.2558
0.13981 5.2558
0.14419 5.2558
0.14768 5.2558
0.15116 5.2558
0.15463 5.2558
0.15809 5.2558
0.16166 5.2558
0.16514 5.2558
0.16859 5.2558
0.17205 5.2558
0.1755 5.2558
0.17895 5.2558
0.18239 5.2558
0.18584 5.2558
0.18929 5.2558
0.19274 5.2558
0.1962 5.2558
0.19963 5.2558
0.20356 5.1912
0.20717 5.1748
0.21076 5.1744
0.21438 5.1744
0.21794 5.1744
0.22156 5.1744
0.22511 5.1744
0.22865 5.1744
0.23221 5.1744
0.23574 5.1744
0.23929 5.1744
0.24283 5.1744
0.24641 5.1744
0.25 5.1744
0.25358 5.1744
0.25719 5.1744
0.26074 5.1744
0.26424 5.1744
0.26773 5.1744
0.27123 5.1744
0.27473 5.1744
0.27821 5.1744
0.2817 5.1744
0.28519 5.1744
0.28867 5.1744
0.29217 5.1744
0.29565 5.1744
0.29914 5.1744
0.30263 5.1744
0.30654 5.2435
0.31014 5.3208
0.31371 5.3604
0.31728 5.377
0.32088 5.3896
0.3245 5.3999
0.32807 5.4082
0.33163 5.4131
0.33518 5.4152
0.33874 5.4172
0.3423 5.4191
0.34585 5.4208
0.34939 5.4225
0.35295 5.424
0.35658 5.4255
0.36016 5.4268
0.36359 5.428
0.36692 5.4292
0.37025 5.4303
0.37361 5.4313
0.37694 5.4322
0.38027 5.4331
0.38358 5.4339
0.38691 5.4346
0.39024 5.4353
0.39358 5.4359
0.39689 5.4365
0.40023 5.437
0.40383 6.0451
0.40735 5.397
0.41075 5.3132
0.41416 5.2748
0.41757 5.2539
0.42099 5.2417
0.4244 5.2343
0.42784 5.2264
0.43126 5.2195
0.43467 5.2145
0.4381 5.2127
0.4415 5.2119
0.44492 5.2115
0.44834 5.2113
0.45174 5.2112
0.45525 5.2112
0.45866 5.2112
0.46207 5.2112
0.46549 5.2112
0.4689 5.2112
0.47268 5.2112
0.47657 5.2112
0.47998 5.2112
0.48338 5.2112
0.48689 5.2112
0.49029 5.2112
0.4937 5.2112
0.4971 5.2112
0.50062 5.2112
0.50476 5.1826
0.50842 5.229
0.51209 5.2612
0.51573 5.2652
0.51937 5.2735
0.52303 5.2797
0.52666 5.2844
0.53029 5.2872
0.53399 5.2823
0.53764 5.2795
0.54129 5.2777
0.54493 5.2765
0.5486 5.2756
0.55224 5.2749
0.55587 5.2744
0.55955 5.274
0.56321 5.2736
0.56685 5.2733
0.57051 5.273
0.57415 5.2728
0.57778 5.2726
0.58143 5.2724
0.58506 5.2723
0.5887 5.2722
0.59234 5.2721
0.596 5.272
0.59967 5.2719
0.60331 5.2718
0.60737 5.2207
0.61106 5.2446
0.61474 5.2512
0.61844 5.264
0.62214 5.2784
0.62583 5.2891
0.62953 5.2963
0.6332 5.3009
0.63694 5.3037
0.64067 5.3054
0.64468 5.3058
0.6484 5.306
0.65209 5.3062
0.65579 5.3063
0.65948 5.3065
0.66317 5.3066
0.66685 5.3068
0.67054 5.3069
0.67421 5.3071
0.67789 5.3072
0.68156 5.3073
0.68522 5.3074
0.6889 5.3075
0.69266 5.3076
0.69636 5.3077
0.70004 5.3078
0.7037 5.3079
0.70781 5.2592
0.71146 5.295
0.71513 5.3104
0.71879 5.3137
0.72246 5.3157
0.72614 5.3173
0.72979 5.319
0.73346 5.3208
0.73713 5.3226
0.74086 5.3247
0.74458 5.326
0.74824 5.3261
0.75192 5.3258
0.75559 5.3256
0.75927 5.3255
0.76299 5.3255
0.76665 5.3254
0.7703 5.3254
0.77397 5.325
0.77762 5.3254
0.78129 5.326
0.78495 5.3265
0.78869 5.3269
0.79234 5.3271
0.79602 5.3273
0.79966 5.3274
0.80334 5.3275
0.80739 5.3128
0.81112 5.3062
0.81484 5.3018
0.81855 5.2987
0.82229 5.2965
0.82607 5.2948
0.82978 5.2936
0.8335 5.2927
0.83729 5.292
0.841 5.2915
0.84472 5.2911
0.84851 5.2907
0.85224 5.2905
0.85595 5.2903
0.85967 5.2902
0.8634 5.29
0.86711 5.2899
0.87084 5.2899
0.87455 5.2898
0.87826 5.2898
0.88199 5.2897
0.88578 5.2897
0.88949 5.2897
0.89323 5.2897
0.89694 5.2897
0.90064 5.2897
0.90435 5.2896
0.90845 5.2656
0.91216 5.3274
0.91587 5.346
0.91959 5.3388
0.92329 5.3451
0.927 5.3442
0.9307 5.3428
0.93448 5.3452
0.9382 5.3533
0.94191 5.3634
0.94562 5.3697
0.94932 5.3733
0.95307 5.3752
0.95678 5.3757
0.96051 5.3757
0.96421 5.3757
0.9679 5.3757
0.9716 5.3757
0.97571 5.3756
0.97942 5.3756
0.98318 5.3756
0.98708 5.3756
0.99077 5.3755
0.99449 5.3755
0.99817 5.3755
1.0019 5.3754
1.0056 5.3754
1.0098 5.3208
1.0136 5.3218
1.0174 5.3171
1.0212 5.3159
1.025 5.3155
1.0288 5.3156
1.0325 5.3208
1.0363 5.3302
1.04 5.3349
1.0438 5.337
1.0475 5.338
1.0513 5.3386
1.0551 5.339
1.0589 5.3394
1.0626 5.3394
1.0664 5.3385
1.0701 5.3378
1.0739 5.3373
1.0778 5.3371
1.0815 5.337
1.0853 5.337
1.089 5.337
1.0928 5.3369
1.0966 5.3369
1.1003 5.3366
1.1041 5.3361
1.1083 5.3053
1.112 5.3063
1.1157 5.305
1.1195 5.303
1.1232 5.3021
1.127 5.3017
1.1308 5.3016
1.1345 5.3016
1.1383 5.3017
1.142 5.3019
1.1457 5.3022
1.1501 5.3022
1.1542 5.302
1.158 5.3021
1.1618 5.3021
1.1656 5.3022
1.1693 5.3023
1.1732 5.3015
1.1769 5.3007
1.1807 5.3001
1.1844 5.2995
1.1881 5.2989
1.1919 5.2984
1.1956 5.2979
1.1994 5.2975
1.2031 5.297
1.2069 5.2967
1.2112 5.345
1.215 5.3399
1.2188 5.339
1.2227 5.341
1.2265 5.3438
1.2303 5.3468
1.2341 5.3498
1.2379 5.3526
1.2417 5.3551
1.2455 5.3513
1.2493 5.3487
1.2532 5.3482
1.257 5.3485
1.2608 5.3492
1.2646 5.35
1.2685 5.3508
1.2723 5.3499
1.2761 5.3498
1.2799 5.3502
1.2837 5.3506
1.2875 5.351
1.2913 5.3514
1.2951 5.3517
1.2989 5.352
1.3027 5.3523
1.3066 5.3525
1.3108 5.4702
1.3146 5.4766
1.3184 5.4518
1.3222 5.4624
1.326 5.4758
1.3298 5.4782
1.3336 5.4795
1.3374 5.4794
1.3412 5.4663
1.3449 5.4621
1.3487 5.4572
1.3525 5.4474
1.3563 5.4428
1.3601 5.43
1.3639 5.4283
1.3678 5.427
1.3716 5.4243
1.3754 5.4228
1.3792 5.4211
1.383 5.4183
1.3868 5.4144
1.3905 5.4106
1.3943 5.4072
1.3981 5.4039
1.4019 5.4011
1.4057 5.3988
1.4099 5.3612
1.4138 5.3103
1.4176 5.328
1.4215 5.3391
1.4254 5.3368
1.4292 5.2986
1.433 5.2875
1.4371 5.2822
1.4409 5.2791
1.4448 5.2772
1.4486 5.2754
1.4524 5.2736
1.4563 5.2718
1.4602 5.2701
1.464 5.2685
1.4679 5.267
1.4717 5.2657
1.4756 5.2645
1.4794 5.2652
1.4833 5.2668
1.4871 5.268
1.4909 5.2689
1.4948 5.2696
1.4986 5.2701
1.5024 5.2705
1.5062 5.2708
1.5106 5.0836
1.5145 5.0605
1.5183 5.1075
1.5222 5.1391
1.526 5.1536
1.5298 5.1642
1.5337 5.1826
1.5375 5.2041
1.5414 5.2237
1.5452 5.2383
1.549 5.2463
1.5528 5.2531
1.5567 5.2582
1.5605 5.2624
1.5644 5.2623
1.5682 5.2617
1.572 5.2611
1.5758 5.2607
1.5797 5.2604
1.5836 5.2602
1.5875 5.26
1.5913 5.2598
1.5952 5.2597
1.599 5.2597
1.6028 5.2594
1.6067 5.2592
1.6105 5.2591
1.6149 5.3822
1.6188 5.3933
1.6227 5.4002
1.6266 5.4072
1.6305 5.4148
1.6344 5.4135
1.6383 5.4073
1.6421 5.4029
1.6461 5.4047
1.6505 5.4077
1.6548 5.4134
1.6587 5.4183
1.6627 5.4207
1.6666 5.4225
1.6705 5.4234
1.6744 5.4238
1.6782 5.4239
1.6822 5.4237
1.6861 5.4234
1.69 5.423
1.6939 5.4226
1.6977 5.4221
1.7017 5.4216
1.7056 5.4211
1.7095 5.4189
1.714 5.4022
1.7178 5.3963
1.7217 5.3929
1.7256 5.3898
1.7294 5.3861
1.7333 5.3797
1.7372 5.3735
1.741 5.368
1.7449 5.3634
1.7488 5.3604
1.7527 5.3582
1.7566 5.3566
1.7605 5.3547
1.7643 5.3527
1.7682 5.3516
1.7721 5.3511
1.776 5.3506
1.7798 5.3501
1.7837 5.3497
1.7876 5.3493
1.7914 5.3489
1.7953 5.3486
1.7993 5.3482
1.8031 5.3479
1.807 5.3476
1.8109 5.3473
1.8152 5.3314
1.8191 5.3315
1.8231 5.3315
1.827 5.3314
1.8308 5.3314
1.8347 5.3313
1.8386 5.3312
1.8425 5.3311
1.8464 5.3311
1.8503 5.331
1.8542 5.3309
1.8581 5.3309
1.8623 5.3308
1.8662 5.3308
1.8701 5.3307
1.874 5.3307
1.8779 5.3306
1.8818 5.3306
1.8857 5.3305
1.8896 5.3305
1.8936 5.3305
1.8975 5.3304
1.9014 5.3304
1.9053 5.3304
1.9092 5.3303
1.9137 5.3164
1.9176 5.3169
1.9215 5.2302
1.9268 5.2045
1.9318 5.1967
1.9362 5.194
1.9407 5.1929
1.9446 5.1925
1.9485 5.1933
1.9524 5.1984
1.9566 5.203
1.9605 5.2054
1.9644 5.2064
1.9683 5.2068
1.9722 5.2069
1.9761 5.2068
1.9799 5.2066
1.9838 5.2064
1.9877 5.2062
1.9917 5.2061
1.9957 5.2059
1.9996 5.2057
2.0035 5.2056
2.0074 5.2055
2.0113 5.2054
2.0158 5.118
2.0201 5.1087
2.0241 5.0813
2.0281 5.0876
2.032 5.0994
2.036 5.1095
2.04 5.1177
2.044 5.1229
2.0479 5.1247
2.0519 5.1255
2.0558 5.126
2.0598 5.1265
2.0638 5.1271
2.0677 5.1278
2.0717 5.1285
2.0757 5.1292
2.0797 5.1299
2.0836 5.1306
2.0877 5.1311
2.0916 5.1302
2.0956 5.1295
2.0996 5.1289
2.1036 5.1284
2.1075 5.128
2.1115 5.1277
2.1161 4.911
2.12 4.9479
2.124 4.964
2.1279 4.9689
2.1319 4.9454
2.1359 4.9932
2.1398 5.0692
2.1437 5.1334
2.1477 5.1781
2.1519 5.198
2.1559 5.2043
2.1598 5.2064
2.1638 5.2071
2.1677 5.2076
2.1716 5.2082
2.1756 5.2087
2.1795 5.2092
2.1835 5.2097
2.1875 5.2102
2.1914 5.2107
2.1954 5.2112
2.1993 5.2116
2.2033 5.212
2.2073 5.2124
2.2112 5.2128
2.2157 5.2425
2.2197 5.2655
2.2238 5.2886
2.2278 5.3033
2.2319 5.3101
2.2359 5.3171
2.2399 5.3217
2.2439 5.3187
2.2479 5.3095
2.2519 5.2975
2.2559 5.2874
2.2599 5.2789
2.2639 5.2718
2.2679 5.2658
2.2719 5.2607
2.2759 5.2564
2.28 5.2528
2.284 5.2497
2.288 5.247
2.292 5.2447
2.2961 5.2426
2.3001 5.2409
2.3041 5.2393
2.3082 5.238
2.3122 5.2367
2.3167 5.1102
2.3207 5.1271
2.3247 5.122
2.3287 5.123
2.3326 5.1261
2.3366 5.1268
2.3406 5.1259
2.3445 5.1246
2.3485 5.1227
2.3524 5.1208
2.3565 5.1191
2.3604 5.1176
2.3644 5.1164
2.3684 5.1155
2.3724 5.1147
2.3764 5.114
2.3803 5.113
2.3843 5.1121
2.3883 5.1114
2.3922 5.1109
2.3962 5.1105
2.4002 5.1103
2.4041 5.1101
2.4081 5.1099
2.4121 5.1098
2.4161 5.1097
2.4207 4.9951
2.4247 4.9847
2.4288 4.9819
2.4328 4.9818
2.4368 4.9833
2.4408 4.9836
2.4449 4.9847
2.4489 4.9866
2.4529 4.9881
2.4569 4.9892
2.4609 4.9878
2.4649 4.9859
2.469 4.9838
2.473 4.9816
2.4771 4.9793
2.4811 4.9769
2.4851 4.9746
2.4891 4.9725
2.4931 4.9706
2.4972 4.9687
2.5012 4.9669
2.5052 4.9654
2.5092 4.964
2.5132 4.9627
2.5179 5.0776
2.5218 5.1072
2.5264 5.0802
2.5305 5.072
2.5345 5.0634
2.5385 5.0532
2.5425 5.0463
2.5464 5.0415
2.5504 5.0377
2.5544 5.0351
2.5584 5.0329
2.5623 5.033
2.5664 5.0294
2.5703 5.0204
2.5743 5.0153
2.5783 5.0124
2.5822 5.0089
2.5862 5.0067
2.5902 5.0044
2.5942 5.004
2.5989 5.005
2.604 5.0073
2.6081 5.0101
2.6121 5.0131
2.6161 5.016
2.6208 5.1706
2.625 5.2225
2.629 5.2564
2.633 5.2904
2.6371 5.2978
2.6411 5.297
2.6452 5.308
2.6492 5.3209
2.6533 5.3258
2.6575 5.3283
2.6616 5.333
2.6656 5.3372
2.6697 5.3466
2.6737 5.355
2.6778 5.3653
2.6818 5.3715
2.6859 5.3763
2.69 5.3792
2.694 5.3812
2.6981 5.3793
2.7021 5.3793
2.7061 5.3801
2.7103 5.3808
2.7143 5.3815
2.7183 5.382
2.7231 5.3758
2.7272 5.3664
2.7312 5.3585
2.7353 5.3507
2.7393 5.3473
2.7434 5.3388
2.7476 5.3322
2.7516 5.3295
2.7557 5.3276
2.7598 5.3272
2.7639 5.3275
2.7679 5.3273
2.7723 5.3279
2.7764 5.3294
2.7804 5.3301
2.7844 5.3302
2.7885 5.3304
2.7925 5.3307
2.7966 5.331
2.8006 5.3313
2.8047 5.3317
2.8088 5.332
2.8128 5.3324
2.8169 5.3327
2.8216 5.3186
2.8258 5.3321
2.8299 5.3392
2.834 5.3455
2.8381 5.3497
2.8422 5.3522
2.8463 5.353
2.8504 5.3518
2.8546 5.3507
2.8586 5.3499
2.8627 5.3492
2.8668 5.3484
2.8709 5.3474
2.875 5.3464
2.8791 5.3455
2.8831 5.3442
2.8872 5.3434
2.8913 5.3427
2.8954 5.3421
2.8995 5.3417
2.9037 5.3413
2.9077 5.341
2.9118 5.3407
2.9159 5.3404
2.92 5.3402
2.9247 5.4013
2.9288 5.4052
2.9329 5.4095
2.9371 5.4109
2.9413 5.41
2.9456 5.4072
2.9498 5.4022
2.9539 5.3973
2.958 5.3925
2.9621 5.3894
2.9662 5.3874
2.9703 5.386
2.9744 5.385
2.9785 5.3829
2.9826 5.3756
2.9867 5.3679
2.9908 5.3619
2.9949 5.3565
2.9991 5.3516
3.0032 5.3464
3.0073 5.3417
3.0114 5.3377
3.0155 5.3343
3.0196 5.3313
3.0244 5.322
3.0286 5.2693
3.0327 5.253
3.0368 5.2418
3.041 5.2337
3.0452 5.2285
3.0493 5.2268
3.0535 5.2182
3.059 5.2082
3.0633 5.2123
3.0674 5.2228
3.072 5.2385
3.0776 5.2211
3.0833 5.2121
3.0884 5.2134
3.0932 5.2133
3.0975 5.2151
3.1017 5.2154
3.1059 5.2156
3.1101 5.2229
3.1142 5.2312
3.1183 5.2393
3.1232 5.2183
3.1273 5.2189
3.1314 5.2179
3.1354 5.2169
3.1395 5.2172
3.1438 5.2184
3.1479 5.2205
3.152 5.223
3.1562 5.2256
3.1603 5.2282
3.1644 5.2314
3.1685 5.2351
3.1726 5.239
3.1766 5.2429
3.1807 5.2468
3.1848 5.2505
3.189 5.2541
3.1931 5.257
3.1971 5.2593
3.2012 5.2612
3.2054 5.2628
3.2095 5.2645
3.2136 5.2662
3.2176 5.2678
3.2217 5.269
3.2265 5.4024
3.2306 5.363
3.2347 5.3294
3.2389 5.2994
3.243 5.2802
3.2471 5.268
3.2512 5.2606
3.2553 5.2531
3.2594 5.2455
3.2635 5.2395
3.2676 5.2333
3.2717 5.2168
3.2758 5.197
3.2799 5.1809
3.284 5.1687
3.2881 5.1589
3.2923 5.1491
3.2964 5.1404
3.3005 5.1327
3.3046 5.1256
3.3088 5.119
3.3133 5.112
3.3175 5.1058
3.322 5.1008
3.3268 5.1893
3.3309 5.2148
3.3351 5.2511
3.3396 5.2718
3.3437 5.2663
3.3479 5.2618
3.352 5.2575
3.3562 5.2541
3.3603 5.2516
3.3645 5.2497
3.3686 5.2466
3.3727 5.2443
3.3769 5.2421
3.381 5.2396
3.3851 5.2385
3.3892 5.2373
3.3933 5.236
3.3974 5.2347
3.4016 5.2317
3.4057 5.2274
3.4098 5.2256
3.4139 5.226
3.418 5.2243
3.4221 5.2214
3.4269 5.2138
3.4311 5.1934
3.4354 5.1886
3.4396 5.1822
3.444 5.1803
3.4487 5.1842
3.4585 5.1852
3.4647 5.1836
3.4708 5.181
3.4767 5.1795
3.4822 5.1783
3.4879 5.1773
3.4937 5.1764
3.4992 5.1756
3.5048 5.1749
3.5103 5.1742
3.5158 5.1734
3.5214 5.1727
3.5278 5.1626
3.5334 5.1479
3.5389 5.1345
3.5443 5.1246
3.5485 5.1166
3.5526 5.1146
3.5568 5.1121
3.5609 5.1159
3.5655 5.1197
3.5696 5.1234
3.5738 5.1269
3.5782 5.1301
3.5823 5.133
3.5865 5.1356
3.5906 5.1379
3.5947 5.1399
3.5988 5.1401
3.603 5.1405
3.6071 5.1406
3.6112 5.1406
3.6204 5.1405
3.6289 5.2238
3.6355 5.1861
3.6423 5.196
3.6489 5.2002
3.6538 5.2043
3.6616 5.2079
3.6681 5.2089
3.6769 5.2128
3.6842 5.217
3.6907 5.1911
3.6975 5.1804
3.7043 5.1784
3.7109 5.1821
3.7174 5.1833
3.724 5.1864
3.7316 5.204
3.7382 5.1538
3.7447 5.1394
3.7512 5.1286
3.7579 5.1223
3.7646 5.1112
3.772 5.0994
3.7786 5.0947
3.7852 5.0953
3.7917 5.0963
3.7982 5.097
3.8049 5.0976
3.8114 5.0972
3.8179 5.0962
3.8244 5.0962
3.8321 5.0469
3.8388 5.0444
3.8455 5.0489
3.852 5.0609
3.8588 5.0781
3.8654 5.0901
3.8721 5.1009
3.8788 5.1101
3.8854 5.1175
3.8922 5.124
3.8989 5.1292
3.9055 5.1325
3.9121 5.1358
3.9189 5.139
3.9256 5.142
3.933 5.0698
3.9395 5.0664
3.9459 5.0756
3.9523 5.0809
3.9587 5.0801
3.9656 5.0821
3.972 5.0861
3.9783 5.0899
3.9847 5.0966
3.9912 5.1055
3.9976 5.1106
4.0041 5.1166
4.0106 5.1206
4.017 5.1228
4.0235 5.1269
4.0299 5.1289
4.0374 5.1193
4.044 5.1129
4.0505 5.1068
4.0569 5.1018
4.0638 5.0974
4.0704 5.0955
4.0772 5.0947
4.0841 5.0939
4.0907 5.0917
4.0973 5.0891
4.1039 5.0869
4.1104 5.0849
4.1172 5.0832
4.1241 5.0817
4.1308 5.0813
4.1384 5.105
4.1453 5.1223
4.1521 5.1316
4.1586 5.1402
4.1658 5.1493
4.172 5.1517
4.1781 5.1524
4.1842 5.1459
4.1904 5.1164
4.1966 5.11
4.206 5.1083
4.2126 5.1077
4.2193 5.1085
4.2259 5.1091
4.2325 5.1093
4.2402 5.0665
4.247 5.0897
4.2538 5.0913
4.2606 5.0956
4.2675 5.0984
4.2743 5.1038
4.2812 5.108
4.288 5.112
4.295 5.1123
4.3017 5.112
4.3083 5.1112
4.3147 5.1098
4.3213 5.1084
4.3278 5.106
4.3342 5.1038
4.3415 5.0747
4.3478 5.0798
4.3541 5.0807
4.3604 5.084
4.3668 5.0907
4.3732 5.0982
4.3795 5.1047
4.3859 5.1077
4.3925 5.1096
4.3989 5.1109
4.4053 5.1118
4.4116 5.1124
4.418 5.1128
4.4246 5.113
4.4312 5.1132
4.4388 5.1028
4.4457 5.0936
4.4525 5.0933
4.4593 5.0947
4.466 5.0951
4.4728 5.0948
4.4796 5.0944
4.4864 5.094
4.4931 5.0937
4.4999 5.0935
4.5066 5.0929
4.5134 5.0927
4.5201 5.0926
4.5268 5.0924
4.5336 5.0925
4.5412 5.0989
4.5478 5.125
4.5545 5.1327
4.5611 5.1346
4.5678 5.1352
4.5744 5.1353
4.5811 5.1354
4.5877 5.1357
4.5944 5.1361
4.6011 5.1366
4.6077 5.1371
4.6144 5.1371
4.621 5.1373
4.6277 5.1375
4.6344 5.1378
4.6421 5.0853
4.6502 5.0926
4.6571 5.0719
4.6654 5.0107
4.6722 4.9639
4.679 4.9347
4.6858 4.9144
4.6926 4.8941
4.6994 4.8781
4.7062 4.8676
4.7129 4.8606
4.7197 4.8543
4.7266 4.8513
4.7334 4.8493
4.7412 4.852
4.748 4.8769
4.7547 4.8893
4.7614 4.8988
4.768 4.8964
4.7748 4.8959
4.7817 4.8977
4.7885 4.9006
4.7959 4.9006
4.8027 4.8955
4.8095 4.8909
4.8163 4.8873
4.8231 4.8848
4.8299 4.8832
4.8366 4.8823
4.8446 4.8872
4.8515 4.8943
4.8585 4.9098
4.8654 4.9172
4.8724 4.9245
4.8793 4.9317
4.8863 4.9451
4.8932 4.9579
4.9002 4.9733
4.9071 4.9976
4.9141 5.0183
4.9211 5.0305
4.928 5.038
4.9349 5.043
4.9419 5.0433
4.9497 5.0681
4.9565 5.0874
4.9634 5.0973
4.9701 5.0976
4.977 5.0957
4.9838 5.0931
4.9906 5.0902
4.9975 5.0877
5.0043 5.0839
5.0112 5.069
5.018 5.0578
5.0248 5.0489
5.0316 5.0416
5.0384 5.0355
5.0465 4.9359
5.0534 4.9227
5.0604 4.9107
5.0673 4.916
5.0744 4.9265
5.0821 4.9467
5.089 4.968
5.0961 4.9843
5.103 4.9941
5.1101 5.0034
5.117 5.0138
5.1241 5.0227
5.1313 5.0297
5.1383 5.0354
5.1463 4.8649
5.1532 4.7831
5.16 4.834
5.1673 4.8888
5.1744 4.9289
5.1813 4.9606
5.1882 4.9831
5.195 5.0001
5.2019 5.0087
5.2088 5.0186
5.2156 5.0268
5.2225 5.0335
5.2294 5.0393
5.2363 5.027
5.2431 4.9904
5.2511 4.9565
5.258 4.938
5.2649 4.9245
5.2717 4.9184
5.2786 4.9172
5.2856 4.915
5.2924 4.9126
5.2994 4.9095
5.3063 4.9073
5.3131 4.9057
5.3201 4.8985
5.327 4.8903
5.3339 4.8834
5.3408 4.8784
5.3487 4.892
5.3556 4.8842
5.3625 4.88
5.3694 4.8791
5.3764 4.8805
5.3833 4.8831
5.3903 4.8854
5.3972 4.8877
5.4042 4.8905
5.4111 4.892
5.418 4.8909
5.4249 4.8899
5.4319 4.8894
5.4388 4.889
5.4457 4.889
5.4538 4.8752
5.4605 4.8432
5.4672 4.813
5.4739 4.7907
5.4808 4.7699
5.4877 4.7529
5.4947 4.7354
5.5016 4.7183
5.5085 4.699
5.5155 4.6828
5.5224 4.6701
5.5293 4.6609
5.5362 4.6539
5.5434 4.6485
5.5523 4.6192
5.5598 4.6444
5.5676 4.6759
5.576 4.7076
5.5829 4.7367
5.5903 4.7602
5.5972 4.774
5.6049 4.7847
5.6127 4.7908
5.6203 4.7967
5.6272 4.8026
5.6351 4.8078
5.6422 4.8125
5.6492 4.817
5.6719 4.6983
5.6791 4.6538
5.6862 4.6343
5.6932 4.6215
5.7002 4.6098
5.7072 4.5994
5.7204 4.5906
5.7273 4.583
5.7361 4.5769
5.7459 4.5717
5.7529 4.5673
5.7632 4.6075
5.7726 4.6254
5.7793 4.6367
5.7861 4.6515
5.7931 4.6621
5.8042 4.6722
5.8138 4.6761
5.8208 4.672
5.83 4.6715
5.8367 4.6743
5.8434 4.6776
5.8505 4.6855
5.8584 4.5363
5.8654 4.5178
5.8725 4.5367
5.8794 4.5603
5.8864 4.597
5.8934 4.6283
5.9004 4.6474
5.9076 4.6568
5.9146 4.6607
5.9217 4.6626
5.9271 4.6654
5.932 4.6684
5.9369 4.6711
5.9416 4.6734
5.9461 4.6719
5.9506 4.671
5.9552 4.6702
5.9605 4.6628
5.9649 4.6572
5.9693 4.6531
5.9737 4.6504
5.9781 4.6498
5.9825 4.6505
5.9869 4.6519
5.9913 4.6532
5.9957 4.6543
6.0001 4.6565
6.0045 4.6601
6.0089 4.6643
6.0133 4.6681
6.0177 4.6712
6.0221 4.6735
6.0264 4.6743
6.0308 4.6751
6.0352 4.676
6.0396 4.6769
6.044 4.6777
6.0484 4.6784
6.0528 4.6791
6.0581 4.6889
6.0626 4.6967
6.0672 4.7052
6.0718 4.7115
6.0763 4.7166
6.0809 4.7207
6.0854 4.7242
6.09 4.728
6.0945 4.7322
6.099 4.7353
6.1036 4.738
6.1081 4.7412
6.1126 4.7444
6.1172 4.7472
6.1217 4.7454
6.1262 4.742
6.1307 4.7387
6.1353 4.7363
6.1398 4.7342
6.1444 4.7322
6.1492 4.7305
6.1537 4.729
6.1591 4.7373
6.1636 4.7419
6.1682 4.7383
6.1727 4.7344
6.1771 4.7293
6.1816 4.724
6.186 4.7181
6.1904 4.7123
6.1948 4.7075
6.1992 4.7031
6.2036 4.698
6.2081 4.6933
6.2125 4.6884
6.2169 4.6873
6.2214 4.6883
6.2258 4.6904
6.2302 4.6935
6.2347 4.6971
6.2391 4.701
6.2435 4.705
6.248 4.7092
6.2524 4.7133
6.2568 4.7173
6.2622 4.7242
6.2668 4.7316
6.2713 4.7357
6.2759 4.7388
6.2805 4.742
6.285 4.7423
6.2896 4.7428
6.2941 4.7429
6.2987 4.7425
6.3032 4.7424
6.3078 4.7421
6.3124 4.7417
6.3169 4.7409
6.3215 4.7402
6.326 4.7396
6.3306 4.7392
6.3352 4.7389
6.3397 4.738
6.3446 4.7375
6.3497 4.7374
6.3547 4.7375
6.3598 4.7376
6.3728 4.7538
6.3802 4.7578
6.389 4.759
6.3963 4.7594
6.4032 4.7594
6.4207 4.7594
6.4499 4.7593
6.4606 4.7593
6.4807 4.7683
6.4898 4.7719
6.5024 4.7756
6.5151 4.7787
6.5276 4.7814
6.5347 4.7839
6.5417 4.7862
6.5486 4.7882
6.5545 4.7902
6.5595 4.7926
6.5647 4.7947
6.5699 4.7967
6.5779 4.7974
6.5854 4.7961
6.5938 4.7957
6.6006 4.7953
6.6075 4.7948
6.6142 4.7943
6.6211 4.7938
6.6279 4.7939
6.6348 4.7946
6.6417 4.7953
6.6487 4.7957
6.6556 4.795
6.6625 4.7949
6.6694 4.7951
6.6775 4.8009
6.6845 4.8044
6.6915 4.8054
6.6985 4.8052
6.7047 4.8045
6.7097 4.8034
6.7147 4.8021
6.7197 4.8008
6.7258 4.7993
6.733 4.7979
6.7402 4.7967
6.7472 4.7957
6.7543 4.7946
6.7613 4.7912
6.7683 4.7875
6.7765 4.7941
6.7835 4.7971
6.7904 4.7971
6.7969 4.7963
6.8036 4.7955
6.8102 4.7946
6.8167 4.7938
6.8236 4.793
6.8305 4.7923
6.8373 4.7916
6.8439 4.7909
6.8506 4.7902
6.8572 4.7896
6.8638 4.789
6.8707 4.7885
6.8788 4.8174
6.8857 4.8683
6.8928 4.906
6.8986 4.9349
6.9039 4.9526
6.9107 4.9614
6.9186 4.9649
6.9261 4.9672
6.9334 4.971
6.9417 4.9769
6.958 4.981
6.966 4.9836
6.9728 4.985
6.9812 4.9831
6.9888 4.9766
6.9959 4.9719
7.0028 4.9677
7.0112 4.9658
7.0183 4.9651
7.0253 4.9649
7.0321 4.965
7.0388 4.9652
7.0456 4.9655
7.0523 4.9658
7.0589 4.9638
7.0656 4.9609
7.0724 4.9578
7.0807 4.9571
7.0877 4.9593
7.0947 4.9567
7.1029 4.9517
7.1106 4.9411
7.1177 4.9308
7.1246 4.9221
7.1314 4.9148
7.1383 4.9083
7.1451 4.9043
7.1519 4.9018
7.1588 4.9
7.1656 4.8984
7.1727 4.8977
7.1833 4.8984
7.1905 4.901
7.1981 4.9026
7.2048 4.904
7.2116 4.905
7.2194 4.9057
7.2245 4.9056
7.2291 4.906
7.2337 4.9062
7.2384 4.9062
7.243 4.9061
7.2476 4.9059
7.2522 4.9056
7.2568 4.9046
7.2613 4.9025
7.2659 4.9001
7.2706 4.8978
7.2751 4.8957
7.2797 4.894
7.2854 4.8168
7.2901 4.8088
7.2948 4.8091
7.2994 4.8032
7.3041 4.7587
7.3088 4.7317
7.3135 4.7153
7.3182 4.705
7.323 4.7023
7.3277 4.7051
7.3324 4.7102
7.337 4.7076
7.3417 4.7056
7.3464 4.705
7.3511 4.6984
7.3557 4.6926
7.3605 4.6892
7.3652 4.687
7.37 4.6868
7.3747 4.6874
7.3794 4.6849
7.3849 4.6829
7.3895 4.6779
7.394 4.675
7.3985 4.6733
7.403 4.6719
7.4076 4.6706
7.4121 4.6688
7.4167 4.6673
7.4212 4.6655
7.4257 4.6652
7.4303 4.6653
7.4348 4.6655
7.4393 4.6656
7.4438 4.6655
7.4484 4.6654
7.4529 4.6652
7.4574 4.6649
7.462 4.6624
7.4665 4.6595
7.4711 4.6577
7.4756 4.6563
7.4802 4.6546
7.4857 4.6508
7.4904 4.6428
7.4952 4.6433
7.4999 4.6452
7.5046 4.6473
7.5094 4.6489
7.5141 4.6501
7.5188 4.6511
7.5235 4.6513
7.5283 4.6503
7.533 4.6448
7.5377 4.6371
7.5425 4.6294
7.5472 4.6217
7.5519 4.6139
7.5567 4.6061
7.5614 4.5988
7.5661 4.5914
7.5709 4.5853
7.5756 4.5799
7.5803 4.5752
7.585 4.571
7.5906 4.5282
7.5952 4.5285
7.5998 4.5355
7.6044 4.5487
7.609 4.5534
7.6136 4.5593
7.6181 4.5585
7.6227 4.5666
7.6273 4.5754
7.6318 4.5827
7.6365 4.5905
7.6411 4.5975
7.6475 4.6025
7.6543 4.606
7.661 4.6097
7.6675 4.6099
7.6742 4.6094
7.6808 4.6056
7.6883 4.604
7.6931 4.5301
7.6979 4.4989
7.7028 4.4813
7.7075 4.4689
7.7123 4.4717
7.7171 4.4773
7.722 4.4836
7.7267 4.4899
7.7315 4.4958
7.7363 4.501
7.7412 4.5056
7.746 4.5097
7.7512 4.5129
7.7594 4.5079
7.7664 4.5009
7.7738 4.4952
7.7789 4.4927
7.784 4.4885
7.7897 4.4912
7.7944 4.4836
7.799 4.471
7.8036 4.4607
7.8083 4.4437
7.8128 4.3906
7.8174 4.3512
7.822 4.3231
7.8267 4.3018
7.8319 4.2854
7.837 4.2724
7.8423 4.262
7.8489 4.2548
7.8567 4.2485
7.8636 4.2424
7.8682 4.2373
7.8748 4.2329
7.8798 4.2294
7.8847 4.225
7.8931 4.2281
7.8985 4.2372
7.9038 4.2424
7.9088 4.2441
7.9158 4.2443
7.9234 4.2442
7.9328 4.2106
7.9411 4.1797
7.9517 4.1565
7.9581 4.1364
7.9632 4.118
7.9682 4.1014
7.9754 4.0866
7.9807 4.073
7.9858 4.0608
7.9948 4.0101
7.9996 3.9688
8.0053 3.945
8.0128 3.9256
8.0182 3.9082
8.0261 3.8963
8.0333 3.8867
8.0387 3.8786
8.0443 3.8709
8.0492 3.8635
8.0542 3.8568
8.0588 3.8506
8.0634 3.845
8.068 3.8397
8.0725 3.8354
8.0772 3.8318
8.0817 3.8287
8.0863 3.8261
8.0909 3.8238
8.0966 3.815
8.1013 3.8093
8.106 3.8057
8.1108 3.8022
8.1155 3.7984
8.1202 3.795
8.125 3.7923
8.1297 3.7899
8.1345 3.7877
8.1392 3.7858
8.1443 3.7842
8.1492 3.7834
8.1542 3.782
8.159 3.7791
8.1637 3.7765
8.1685 3.7742
8.1733 3.772
8.1783 3.77
8.1831 3.7681
8.1878 3.7664
8.1926 3.7649
8.1984 3.6484
8.2031 3.6044
8.2078 3.5729
8.2126 3.5699
8.2173 3.5774
8.222 3.5863
8.2267 3.5943
8.2314 3.6018
8.2363 3.6085
8.241 3.6139
8.2456 3.618
8.2503 3.6213
8.255 3.6254
8.2597 3.6306
8.2645 3.6319
8.2692 3.631
8.2739 3.6322
8.2787 3.6439
8.2834 3.6532
8.2881 3.6599
8.2928 3.6649
8.2986 3.6663
8.3033 3.6803
8.308 3.6954
8.3127 3.7003
8.3174 3.6997
8.3221 3.711
8.3287 3.7199
8.3356 3.7202
8.341 3.7203
8.3457 3.7208
8.3503 3.7241
8.3552 3.7281
8.36 3.7317
8.3647 3.7352
8.3694 3.7386
8.3742 3.7419
8.3788 3.7426
8.3835 3.7449
8.3882 3.7483
8.3928 3.7519
8.3985 3.7741
8.4033 3.7515
8.408 3.7598
8.4127 3.7843
8.4174 3.8133
8.4222 3.8421
8.4269 3.8298
8.4316 3.8278
8.4363 3.8291
8.441 3.8277
8.4457 3.8233
8.4504 3.821
8.4551 3.819
8.4599 3.8152
8.4646 3.8106
8.4694 3.8056
8.4741 3.8061
8.4788 3.8113
8.4835 3.8167
8.4882 3.8217
8.4929 3.8262
8.4976 3.829
8.5035 3.8243
8.5082 3.8231
8.5129 3.8207
8.5177 3.8183
8.5224 3.8184
8.5271 3.823
8.5317 3.8257
8.5365 3.8264
8.5411 3.8257
8.5458 3.8238
8.5505 3.8214
8.5552 3.8184
8.5599 3.8154
8.5646 3.8129
8.5694 3.8111
8.5741 3.8102
8.5789 3.8136
8.5835 3.8188
8.5883 3.8246
8.593 3.8306
8.5976 3.8367
8.6033 3.8279
8.6081 3.8231
8.6129 3.8174
8.6176 3.8137
8.6224 3.817
8.6271 3.8212
8.6318 3.8224
8.6366 3.8212
8.6413 3.8191
8.6466 3.8151
8.6514 3.8078
8.6564 3.8021
8.6612 3.7969
8.666 3.7943
8.6707 3.795
8.6754 3.7975
8.6805 3.7996
8.6852 3.801
8.69 3.8021
8.6947 3.8041
8.6994 3.8068
8.7053 3.7871
8.7101 3.7856
8.7149 3.7873
8.7197 3.79
8.7245 3.7929
8.7292 3.7959
8.734 3.8027
8.7387 3.811
8.7435 3.819
8.7485 3.8264
8.7532 3.8334
8.7581 3.8394
8.7628 3.8449
8.7676 3.8502
8.7725 3.8559
8.7773 3.8614
8.7824 3.8672
8.7872 3.8727
8.792 3.878
8.7967 3.8831
8.8015 3.8878
8.8074 3.85
8.8122 3.8406
8.817 3.8287
8.8217 3.8144
8.8266 3.8012
8.8314 3.7908
8.8362 3.7826
8.841 3.7752
8.8459 3.7692
8.8507 3.7637
8.8555 3.7598
8.8603 3.7574
8.8651 3.756
8.8699 3.7544
8.8747 3.7476
8.8794 3.7426
8.8842 3.7388
8.889 3.7355
8.8938 3.7163
8.8986 3.7054
8.9034 3.6999
8.9093 3.606
8.9141 3.608
8.9189 3.6114
8.9238 3.6281
8.9286 3.6526
8.9335 3.6822
8.9383 3.7065
8.9431 3.7325
8.948 3.7552
8.9529 3.7728
8.9577 3.7862
8.9626 3.7957
8.9674 3.8024
8.9723 3.8127
8.9772 3.8106
8.982 3.8047
8.9868 3.7994
8.9917 3.793
8.9966 3.7863
9.0015 3.7804
9.0074 3.7112
9.0122 3.6358
9.017 3.5889
9.0218 3.5635
9.0266 3.5441
9.0314 3.5307
9.0361 3.5214
9.0409 3.5109
9.0457 3.5003
9.0505 3.4847
9.0553 3.4693
9.0601 3.4557
9.0649 3.4445
9.0696 3.4358
9.0744 3.428
9.0792 3.4221
9.084 3.414
9.0887 3.4045
9.0936 3.3984
9.0983 3.3942
9.1031 3.3911
9.109 3.4063
9.1138 3.4207
9.1186 3.4243
9.1235 3.4173
9.1283 3.4085
9.1331 3.4067
9.1379 3.3978
9.1427 3.3827
9.148 3.3529
9.1529 3.3278
9.1579 3.3063
9.1627 3.2913
9.1675 3.2786
9.1724 3.2665
9.1772 3.255
9.1822 3.2442
9.187 3.2331
9.1919 3.2233
9.1967 3.2137
9.2015 3.2056
9.2063 3.198
9.212 3.1517
9.2167 3.1376
9.2215 3.1313
9.2262 3.1319
9.2308 3.1242
9.2355 3.1155
9.2403 3.1055
9.245 3.0993
9.2497 3.0902
9.2545 3.0832
9.2592 3.0796
9.2639 3.0764
9.2686 3.0736
9.2733 3.0721
9.278 3.0713
9.2827 3.0708
9.2875 3.0704
9.2922 3.0706
9.2969 3.0713
9.3016 3.0722
9.3064 3.0731
9.3123 3.0814
9.3171 3.0838
9.322 3.0889
9.3268 3.0943
9.3317 3.102
9.3366 3.1097
9.3414 3.117
9.3463 3.1105
9.3511 3.1044
9.356 3.0981
9.3609 3.0935
9.3657 3.091
9.3706 3.0904
9.3755 3.0903
9.3804 3.0906
9.3852 3.091
9.3901 3.0926
9.3949 3.0951
9.3997 3.0981
9.4046 3.1012
9.4105 3.1047
9.4153 3.112
9.42 3.1177
9.4247 3.1221
9.4295 3.1258
9.4342 3.1288
9.4394 3.1313
9.4441 3.1334
9.4489 3.1353
9.4536 3.1369
9.4583 3.1384
9.4631 3.1397
9.4678 3.1409
9.4725 3.1421
9.4773 3.1432
9.482 3.1442
9.4868 3.1454
9.4915 3.1472
9.4963 3.1492
9.501 3.1512
9.5057 3.1532
9.5104 3.1552
9.5163 3.1004
9.5212 3.0692
9.5261 3.0345
9.531 3.0126
9.5358 3.0143
9.5407 3.0209
9.5456 3.0316
9.5504 3.0423
9.5553 3.0516
9.5601 3.0591
9.565 3.0656
9.5699 3.0678
9.5748 3.068
9.5796 3.0672
9.5845 3.0662
9.5893 3.0637
9.5942 3.0613
9.599 3.0584
9.6039 3.056
9.6088 3.0544
9.6146 3.0528
9.6194 3.0503
9.6242 3.0483
9.6289 3.0457
9.6337 3.0419
9.6384 3.0381
9.6431 3.0349
9.6483 3.0319
9.6533 3.0294
9.6582 3.0295
9.6629 3.0308
9.6676 3.0328
9.6725 3.0353
9.6772 3.0371
9.682 3.0384
9.687 3.0394
9.6917 3.0404
9.6965 3.0413
9.7013 3.042
9.706 3.0427
9.7107 3.0432
9.7167 3.0316
9.7216 3.0193
9.7264 3.0117
9.7313 3.0048
9.7361 3.0002
9.741 2.9984
9.7458 2.9968
9.7506 2.9937
9.7555 2.9892
9.7603 2.9823
9.7652 2.9773
9.7702 2.9743
9.775 2.9726
9.7799 2.9718
9.7847 2.9713
9.7896 2.97
9.7944 2.9654
9.7992 2.9614
9.8041 2.9602
9.8089 2.9647
9.8138 2.9693
9.8196 2.9337
9.8245 2.9251
9.8293 2.9047
9.8341 2.8876
9.8389 2.8813
9.8437 2.8844
9.8484 2.887
9.8532 2.8896
9.858 2.8947
9.8628 2.9061
9.8675 2.9187
9.8723 2.9306
9.8771 2.9413
9.8818 2.951
9.8866 2.9617
9.8913 2.9717
9.8961 2.9805
9.9008 2.9882
9.9056 2.995
9.9104 3.0008
9.9152 3.0046
9.9211 3.0046
9.926 3.0063
9.9308 3.0085
9.9357 3.0095
9.9406 3.0095
9.9454 3.009
9.9503 3.0088
9.9551 3.0093
9.9601 3.01
9.965 3.0114
9.9699 3.0127
9.9748 3.0138
9.9796 3.0147
9.9845 3.0155
9.9894 3.0168
9.9942 3.0182
9.9991 3.0195
10.004 3.0211
10.009 3.0227
10.014 3.024
10.02 3.0214
10.024 3.0044
10.029 3.0087
10.034 3.0205
10.039 3.0305
10.043 3.0399
10.048 3.0475
10.053 3.0536
10.058 3.0584
10.063 3.0624
10.067 3.0656
10.072 3.067
10.077 3.0679
10.081 3.0678
10.086 3.0673
10.091 3.0674
10.096 3.0667
10.101 3.0647
10.105 3.0624
10.11 3.0578
10.115 3.0526
10.121 2.9986
10.126 2.9564
10.131 2.9364
10.135 2.9305
10.14 2.9322
10.146 2.9326
10.151 2.9261
10.156 2.9223
10.161 2.9208
10.166 2.9179
10.171 2.9156
10.176 2.9142
10.181 2.9133
10.186 2.9125
10.191 2.911
10.196 2.9005
10.201 2.8824
10.206 2.8706
10.211 2.8626
10.216 2.8616
10.222 2.8633
10.226 2.8582
10.231 2.8587
10.236 2.8591
10.241 2.8577
10.246 2.8534
10.251 2.8476
10.255 2.8431
10.26 2.8395
10.265 2.8315
10.27 2.8195
10.275 2.8095
10.279 2.8003
10.284 2.7903
10.289 2.7795
10.294 2.7686
10.299 2.7585
10.303 2.7493
10.308 2.7407
10.313 2.7328
10.318 2.7254
10.324 2.7191
10.329 2.7133
10.334 2.7077
10.339 2.7022
10.344 2.697
10.348 2.692
10.353 2.6872
10.359 2.6827
10.364 2.6787
10.369 2.6751
10.374 2.6718
10.379 2.6597
10.384 2.6477
10.389 2.6371
10.394 2.6277
10.399 2.6196
10.403 2.6143
10.408 2.6124
10.413 2.6112
10.418 2.6104
10.424 2.5266
10.429 2.3894
10.434 2.3031
10.439 2.237
10.444 2.1912
10.449 2.1633
10.453 2.1422
10.458 2.1231
10.463 2.1067
10.468 2.0944
10.473 2.0841
10.477 2.074
10.485 2.0202
10.492 1.9745
10.498 1.9363
10.503 1.9053
10.508 1.8788
10.513 1.8551
10.518 1.8346
10.523 1.818
10.529 1.772
10.534 1.7438
10.539 1.7221
10.544 1.7055
10.549 1.6962
10.554 1.6907
10.559 1.6873
10.564 1.6845
10.569 1.6822
10.574 1.6824
10.58 1.6823
10.585 1.683
10.59 1.6841
10.595 1.6854
10.599 1.6884
10.605 1.6908
10.61 1.6919
10.615 1.6921
10.619 1.6914
10.624 1.69
10.631 1.6862
10.635 1.6869
10.64 1.6885
10.646 1.6905
10.651 1.6924
10.656 1.693
10.661 1.6925
10.666 1.6912
10.67 1.6942
10.675 1.6988
10.68 1.7028
10.685 1.7063
10.69 1.7093
10.695 1.7123
10.7 1.7153
10.705 1.7175
10.71 1.7189
10.715 1.72
10.72 1.7208
10.725 1.7211
10.731 1.6584
10.736 1.6259
10.741 1.6095
10.746 1.6027
10.751 1.5997
10.756 1.598
10.761 1.5977
10.766 1.6017
10.771 1.6085
10.776 1.6148
10.781 1.6207
10.786 1.6262
10.791 1.6313
10.796 1.634
10.801 1.6379
10.806 1.641
10.811 1.6433
10.816 1.6445
10.822 1.6452
10.827 1.6461
10.833 1.6441
10.838 1.6448
10.842 1.6461
10.847 1.6477
10.852 1.6495
10.857 1.6513
10.862 1.6535
10.867 1.6587
10.872 1.664
10.877 1.6692
10.882 1.6739
10.887 1.6784
10.891 1.684
10.896 1.6897
10.901 1.6949
10.906 1.6995
10.911 1.7035
10.916 1.7071
10.921 1.7102
10.926 1.7123
10.932 1.7171
10.937 1.7195
10.942 1.721
10.947 1.7226
10.952 1.7242
10.957 1.7257
10.962 1.7272
10.967 1.7287
10.972 1.7301
10.978 1.7313
10.983 1.7309
10.988 1.7297
10.993 1.7281
10.998 1.7263
11.003 1.7246
11.008 1.7173
11.013 1.7105
11.018 1.7044
11.023 1.6987
11.028 1.6931
11.034 1.6833
11.039 1.673
11.044 1.6641
11.049 1.656
11.054 1.6486
11.059 1.6417
11.064 1.6353
11.069 1.6294
11.074 1.6239
11.079 1.6188
11.084 1.6141
11.089 1.6095
11.094 1.6056
11.099 1.6027
11.104 1.5996
11.109 1.5966
11.114 1.5943
11.119 1.5929
11.124 1.5919
11.129 1.5912
11.135 1.5523
11.14 1.5198
11.146 1.4977
11.151 1.4821
11.156 1.4725
11.161 1.4649
11.166 1.4584
11.171 1.4526
11.177 1.4474
11.182 1.4427
11.187 1.4376
11.192 1.4318
11.197 1.4265
11.203 1.4235
11.208 1.4213
11.213 1.4199
11.218 1.4202
11.223 1.4204
11.228 1.4207
11.233 1.4216
11.239 1.4255
11.244 1.4303
11.249 1.4353
11.254 1.4401
11.259 1.4446
11.264 1.4488
11.269 1.4525
11.274 1.4558
11.279 1.4587
11.284 1.461
11.289 1.4628
11.294 1.4644
11.299 1.4659
11.304 1.4672
11.309 1.4684
11.314 1.4688
11.319 1.4677
11.324 1.4652
11.329 1.4623
11.334 1.4596
11.34 1.4569
11.345 1.4531
11.35 1.4491
11.355 1.4462
11.36 1.4438
11.365 1.4421
11.37 1.4409
11.376 1.4397
11.381 1.4385
11.386 1.4379
11.391 1.4387
11.396 1.44
11.401 1.4409
11.406 1.4411
11.411 1.4411
11.416 1.4412
11.421 1.4422
11.426 1.4434
11.431 1.4443
11.437 1.4287
11.442 1.4005
11.447 1.3796
11.452 1.363
11.457 1.3503
11.464 1.3413
11.475 1.3345
11.48 1.3291
11.486 1.3257
11.494 1.3239
11.499 1.3225
11.504 1.3213
11.511 1.3203
11.516 1.3194
11.522 1.3188
11.528 1.3185
11.54 1.3177
11.547 1.3175
11.552 1.3172
11.56 1.317
11.565 1.3169
11.571 1.3168
11.579 1.3168
11.584 1.3169
11.59 1.3171
11.595 1.3173
11.602 1.3176
11.612 1.3179
11.621 1.3182
11.63 1.3184
11.641 1.3122
11.649 1.2984
11.655 1.2934
11.663 1.2913
11.669 1.2904
11.677 1.2901
11.683 1.2895
11.689 1.2875
11.698 1.2867
11.703 1.2868
11.709 1.2871
11.714 1.2866
11.719 1.2857
11.724 1.2858
11.732 1.2871
11.738 1.2881
11.746 1.2879
11.751 1.289
11.757 1.2907
11.762 1.2921
11.767 1.294
11.772 1.2961
11.777 1.2975
11.782 1.2986
11.787 1.2993
11.792 1.2997
11.797 1.2999
11.802 1.3001
11.807 1.3001
11.813 1.3002
11.818 1.3001
11.823 1.3
11.828 1.2998
11.833 1.2996
11.838 1.2994
11.844 1.2606
11.85 1.236
11.855 1.2248
11.86 1.2171
11.865 1.2106
11.87 1.2051
11.875 1.2005
11.88 1.1966
11.885 1.1931
11.89 1.19
11.895 1.1874
11.9 1.1849
11.905 1.1817
11.91 1.1792
11.915 1.1771
11.921 1.1752
11.926 1.1735
11.931 1.1726
11.936 1.1719
11.941 1.1712
11.947 1.1653
11.952 1.1629
11.958 1.1633
11.963 1.164
11.968 1.1646
11.973 1.1649
11.978 1.1647
11.983 1.1642
11.988 1.1637
11.993 1.1632
11.998 1.1626
12.003 1.1621
12.009 1.1615
12.014 1.1609
12.019 1.1605
12.024 1.1596
12.029 1.16
12.034 1.1619
12.039 1.1638
12.044 1.1652
12.051 1.167
12.056 1.1689
12.061 1.1707
12.066 1.1725
12.071 1.174
12.076 1.1753
12.081 1.1757
12.086 1.1753
12.091 1.1746
12.096 1.174
12.101 1.1737
12.107 1.1656
12.112 1.1509
12.117 1.1373
12.122 1.1244
12.127 1.1122
12.132 1.1006
12.137 1.0897
12.142 1.0797
12.149 1.0665
12.155 1.0516
12.16 1.0403
12.165 1.0303
12.17 1.0213
12.175 1.0133
12.18 1.0059
12.186 0.99925
12.191 0.99313
12.196 0.98749
12.201 0.98223
12.206 0.97742
12.212 0.97329
12.217 0.96962
12.222 0.9677
12.227 0.96691
12.232 0.96652
12.238 0.96635
12.243 0.96617
12.249 0.96604
12.254 0.9652
12.259 0.96512
12.264 0.96543
12.269 0.96594
12.275 0.96685
12.28 0.96791
12.285 0.96904
12.29 0.97024
12.295 0.97147
12.3 0.97273
12.305 0.97399
12.31 0.97527
12.315 0.97656
12.321 0.97784
12.326 0.9791
12.331 0.98035
12.336 0.98161
12.341 0.98284
12.346 0.98401
12.352 0.98447
12.358 0.98746
12.363 0.99035
12.368 0.99275
12.374 0.99545
12.379 0.99862
12.384 1.0017
12.39 1.0047
12.395 1.0078
12.4 1.0109
12.406 1.0139
12.411 1.0166
12.417 1.0192
12.422 1.0217
12.427 1.0239
12.433 1.0261
12.438 1.028
12.443 1.0298
12.449 1.0314
12.455 1.0316
12.46 1.0345
12.465 1.0382
12.47 1.0419
12.475 1.0456
12.48 1.0491
12.485 1.0525
12.49 1.0556
12.495 1.0585
12.501 1.0612
12.506 1.0636
12.511 1.0655
12.516 1.0672
12.521 1.0689
12.526 1.0706
12.531 1.0718
12.536 1.0727
12.541 1.0735
12.546 1.0742
12.551 1.0748
12.558 1.0743
12.563 1.0739
12.568 1.0735
12.574 1.0731
12.579 1.0727
12.584 1.0723
12.589 1.0719
12.594 1.0714
12.6 1.071
12.605 1.0706
12.61 1.0701
12.615 1.0697
12.621 1.0692
12.626 1.0689
12.631 1.0685
12.636 1.0681
12.642 1.0677
12.649 1.0675
12.656 1.0628
12.661 1.0525
12.666 1.0474
12.671 1.0439
12.676 1.0432
12.681 1.044
12.687 1.045
12.692 1.046
12.698 1.0469
12.703 1.0477
12.708 1.0489
12.713 1.0506
12.718 1.0522
12.723 1.0538
12.728 1.0554
12.733 1.057
12.739 1.0586
12.744 1.0602
12.749 1.0617
12.754 1.0626
12.76 1.0531
12.766 1.0505
12.771 1.049
12.776 1.0478
12.781 1.0469
12.787 1.047
12.792 1.0474
12.797 1.0483
12.802 1.0495
12.807 1.0508
12.813 1.0523
12.818 1.0538
12.823 1.0552
12.828 1.0568
12.834 1.0584
12.839 1.0599
12.844 1.0613
12.849 1.0627
12.855 1.064
12.861 1.0489
12.866 1.0371
12.871 1.0264
12.876 1.0158
12.881 1.0055
12.887 0.99564
12.892 0.98683
12.897 0.97888
12.902 0.97156
12.907 0.96596
12.912 0.96311
12.917 0.96156
12.922 0.9604
12.927 0.95939
12.933 0.95852
12.938 0.95796
12.943 0.95757
12.948 0.95721
12.953 0.95686
12.959 0.94762
12.965 0.91842
12.97 0.90083
12.975 0.88757
12.981 0.87653
12.986 0.86716
12.991 0.85957
12.996 0.85339
13.002 0.84791
13.007 0.84294
13.012 0.84177
13.017 0.84323
13.023 0.845
13.028 0.84701
13.033 0.84897
13.038 0.85089
13.044 0.85274
13.049 0.85448
13.054 0.85606
13.06 0.85753
13.066 0.85992
13.071 0.86248
13.076 0.86475
13.081 0.86672
13.086 0.86845
13.091 0.86997
13.097 0.87132
13.102 0.87252
13.107 0.87361
13.112 0.87458
13.117 0.87547
13.122 0.87627
13.127 0.87699
13.133 0.87722
13.138 0.87616
13.143 0.87457
13.149 0.87276
13.154 0.87089
13.159 0.86896
13.166 0.85488
13.171 0.84496
13.176 0.83671
13.182 0.82931
13.187 0.82294
13.192 0.81788
13.198 0.81362
13.204 0.81009
13.209 0.80744
13.214 0.80521
13.22 0.80324
13.225 0.80161
13.23 0.80043
13.236 0.79939
13.241 0.79841
13.246 0.79748
13.252 0.7966
13.257 0.79577
13.264 0.7946
13.269 0.79122
13.274 0.78964
13.279 0.78896
13.284 0.78933
13.289 0.78939
13.294 0.7892
13.299 0.78869
13.305 0.78798
13.31 0.78716
13.315 0.78625
13.32 0.78527
13.325 0.7847
13.33 0.78467
13.335 0.78501
13.34 0.78556
13.345 0.78643
13.351 0.78755
13.356 0.78883
13.361 0.79023
13.367 0.77371
13.373 0.75712
13.378 0.7448
13.384 0.73507
13.389 0.72703
13.395 0.72025
13.4 0.71451
13.405 0.70962
13.411 0.70568
13.416 0.70387
13.422 0.70287
13.427 0.67825
13.433 0.65442
13.438 0.63396
13.443 0.61608
13.449 0.60051
13.454 0.58679
13.46 0.57472
13.466 0.56436
13.472 0.5554
13.477 0.54756
13.482 0.54115
13.487 0.53582
13.492 0.53122
13.498 0.52713
13.503 0.52405
13.508 0.5218
13.513 0.52016
13.518 0.51874
13.524 0.51822
13.529 0.5184
13.534 0.51871
13.539 0.51859
13.544 0.51814
13.55 0.51746
13.555 0.51667
13.56 0.51591
13.565 0.5152
13.572 0.51424
13.577 0.51294
13.583 0.51215
13.588 0.51249
13.594 0.51418
13.599 0.51607
13.605 0.51656
13.61 0.51479
13.616 0.51382
13.621 0.51308
13.627 0.51247
13.632 0.51209
13.637 0.51199
13.643 0.51135
13.649 0.49367
13.655 0.47837
13.661 0.46405
13.666 0.45033
13.673 0.43453
13.678 0.42013
13.683 0.40637
13.689 0.39315
13.694 0.38038
13.699 0.36809
13.705 0.35628
13.71 0.34503
13.715 0.33436
13.721 0.32408
13.726 0.3141
13.731 0.30443
13.736 0.29504
13.742 0.28605
13.747 0.2776
13.752 0.26954
13.757 0.26176
13.763 0.25421
13.768 0.24689
13.775 0.23831
13.78 0.23039
13.785 0.22285
13.791 0.21559
13.796 0.20859
13.802 0.20186
13.807 0.19544
13.813 0.18924
13.818 0.18325
13.824 0.17745
13.829 0.17183
13.834 0.16639
13.84 0.16113
13.845 0.15603
13.851 0.15109
13.856 0.14631
13.862 0.14168
13.867 0.13719
13.874 0.13258
13.879 0.12801
13.884 0.12362
13.89 0.1194
13.895 0.11531
13.9 0.11142
13.906 0.10778
13.911 0.10431
13.916 0.10096
13.922 0.097717
13.927 0.094585
13.933 0.091554
13.938 0.088622
13.943 0.085784
13.949 0.083038
13.954 0.080379
13.959 0.077805
13.964 0.075313
13.97 0.072899
13.977 0.070021
13.982 0.067104
13.988 0.064317
13.993 0.061644
13.999 0.059079
14.004 0.056621
14.01 0.054264
14.015 0.052005
14.021 0.04984
14.026 0.047764
14.032 0.045775
14.038 0.043869
14.043 0.042042
14.049 0.040291
14.054 0.038613
14.06 0.037005
14.065 0.035463
14.071 0.033986
14.078 0.032145
14.083 0.030226
14.088 0.028439
14.093 0.026757
14.099 0.025174
14.104 0.023686
14.109 0.022288
14.114 0.020972
14.12 0.019734
14.125 0.018569
14.13 0.017473
14.135 0.016441
14.141 0.015471
14.146 0.014558
14.151 0.013708
14.157 0.012916
14.162 0.012173
14.167 0.011473
14.173 0.010814
14.179 0.010165
14.185 0.009539
14.191 0.008951
14.196 0.008399
14.202 0.0078874
14.208 0.0074137
14.214 0.0069711
14.219 0.0065563
14.225 0.006167
14.231 0.0058013
14.236 0.0054573
14.242 0.0051337
14.247 0.0048293
14.253 0.004543
14.259 0.0042736
14.264 0.0040203
14.27 0.0037819
14.276 0.0035577
14.282 0.0032857
14.288 0.0030468
14.293 0.0028282
14.298 0.002626
14.304 0.0024383
14.309 0.0022641
14.314 0.0021023
14.32 0.0019521
14.325 0.0018125
14.331 0.001683
14.336 0.0015626
14.341 0.0014509
14.347 0.0013471
14.352 0.0012508
14.357 0.0011613
14.363 0.0010782
14.368 0.0010011
14.374 0.00092951
14.38 0.0008619
14.386 0.00079672
14.391 0.00073665
14.397 0.0006811
14.402 0.00062973
14.408 0.00058225
14.413 0.00053837
14.419 0.0004978
14.425 0.00046029
14.43 0.0004256
14.436 0.00039352
14.441 0.00036386
14.447 0.00033644
14.452 0.00031108
14.458 0.00028763
14.463 0.00026595
14.469 0.00024591
14.474 0.00022737
14.481 0.00020889
14.486 0.00018699
14.492 0.00016834
14.497 0.00015166
14.502 0.00013666
14.508 0.00012314
14.513 0.00011095
14.519 9.9951e-05
14.524 9.0036e-05
14.53 8.1099e-05
14.535 7.3046e-05
14.54 6.5791e-05
14.546 5.9256e-05
14.551 5.3369e-05
14.556 4.8066e-05
14.562 4.3289e-05
14.567 3.8988e-05
14.573 3.5113e-05
14.578 3.1624e-05
14.585 2.8256e-05
14.59 2.5087e-05
14.596 2.2281e-05
14.601 1.9794e-05
14.607 1.7587e-05
14.613 1.5628e-05
14.618 1.3888e-05
14.624 1.2343e-05
14.629 1.097e-05
14.635 9.7495e-06
14.64 8.6652e-06
14.646 7.7015e-06
14.652 6.845e-06
14.658 6.0839e-06
14.664 5.4073e-06
14.669 4.8061e-06
14.675 4.2717e-06
14.68 3.7967e-06
14.687 3.3729e-06
14.692 2.9953e-06
14.698 2.6596e-06
14.703 2.3613e-06
14.709 2.0963e-06
14.714 1.861e-06
14.72 1.6521e-06
14.725 1.4666e-06
14.73 1.3019e-06
14.735 1.1557e-06
14.741 1.0259e-06
14.746 9.1067e-07
14.751 8.0839e-07
14.757 7.1759e-07
14.762 6.3699e-07
14.767 5.6545e-07
14.773 5.0194e-07
14.778 4.4556e-07
14.783 3.9551e-07
14.79 3.509e-07
14.796 3.1127e-07
14.801 2.7611e-07
14.807 2.4491e-07
14.812 2.1724e-07
14.818 1.9269e-07
14.824 1.7091e-07
14.829 1.516e-07
14.835 1.3447e-07
14.841 1.1927e-07
14.846 1.0579e-07
14.852 9.3831e-08
14.857 8.3226e-08
14.863 7.382e-08
14.869 6.5476e-08
14.874 5.8076e-08
14.88 5.1512e-08
14.885 4.569e-08
14.892 4.0039e-08
14.897 3.5192e-08
14.903 3.0952e-08
14.908 2.7228e-08
14.913 2.3955e-08
14.919 2.1075e-08
14.924 1.8543e-08
14.929 1.6315e-08
14.935 1.4355e-08
14.94 1.263e-08
14.945 1.1113e-08
14.951 9.7777e-09
14.956 8.6031e-09
14.961 7.5695e-09
14.967 6.6602e-09
14.972 5.8601e-09
14.978 5.1561e-09
14.983 4.5367e-09
14.99 3.916e-09
14.995 3.2139e-09
15.001 2.6392e-09
15.006 2.1666e-09
15.012 1.7785e-09
15.017 1.4599e-09
15.023 1.1983e-09
15.028 9.8364e-10
15.034 8.0741e-10
15.039 6.6275e-10
15.045 5.4401e-10
15.05 4.4655e-10
15.056 3.6655e-10
15.061 3.0088e-10
15.067 2.4697e-10
15.072 2.0272e-10
15.078 1.664e-10
15.083 1.3659e-10
15.089 1.1212e-10
15.095 9.2032e-11
15.101 7.5532e-11
15.107 6.1986e-11
15.112 5.0874e-11
15.118 4.1756e-11
15.123 3.4273e-11
15.123 3.4273e-11


==> data/cs_example/residualK.dat <==
0.43406 2.094
0.45511 7.8469e-15
0.46271 6.3623e-16
0.4631 6.3623e-16
0.46341 6.3623e-16
0.4638 6.3623e-16
0.46411 6.3623e-16
0.46441 6.3623e-16
0.46471 6.3623e-16
0.46501 6.3623e-16
0.46531 6.3623e-16
0.46561 6.3623e-16
0.46591 6.3623e-16
0.46621 6.3623e-16
0.46651 6.3623e-16
0.46681 6.3623e-16
0.46713 6.3623e-16
0.46743 6.3623e-16
0.46773 6.3623e-16
0.46803 6.3623e-16
0.46833 6.3623e-16
0.46862 6.3623e-16
0.46898 6.3623e-16
0.46928 6.3623e-16
0.46958 6.3623e-16
0.46988 6.3623e-16
0.47017 6.3623e-16
0.47047 6.3623e-16
0.47077 6.3623e-16
0.47111 6.3623e-16
0.4714 6.3623e-16
0.4717 6.3623e-16
0.472 6.3623e-16
0.4723 6.3623e-16
0.47259 6.3623e-16
0.47289 6.3623e-16
0.47319 6.3623e-16
0.47349 6.3623e-16
0.47378 6.3623e-16
0.47408 6.3623e-16
0.47438 6.3623e-16
0.47468 6.3623e-16
0.47497 6.3623e-16
0.4753 6.3623e-16
0.4756 6.3623e-16
0.4759 6.3623e-16
0.47619 6.3623e-16
0.47649 6.3623e-16
0.47679 6.3623e-16
0.47708 6.3623e-16
0.47738 6.3623e-16
0.47768 6.3623e-16
0.47798 6.3623e-16
0.47827 6.3623e-16
0.47857 6.3623e-16
0.47886 6.3623e-16
0.47919 6.3623e-16
0.47948 6.3623e-16
0.47978 6.3623e-16
0.48008 6.3623e-16
0.48037 6.3623e-16
0.48068 6.3623e-16
0.48098 6.3623e-16
0.48127 6.3623e-16
0.48157 6.3623e-16
0.48186 6.3623e-16
0.48216 6.3623e-16
0.48246 6.3623e-16
0.48276 6.3623e-16
0.48309 6.3623e-16
0.48338 6.3623e-16
0.48368 6.3623e-16
0.48398 6.3623e-16
0.48427 6.3623e-16
0.48459 6.3623e-16
0.48489 6.3623e-16
0.48518 6.3623e-16
0.48548 6.3623e-16
0.48577 6.3623e-16
0.48607 6.3623e-16
0.48636 6.3623e-16
0.48666 6.3623e-16
0.48696 6.3623e-16
0.48729 6.3623e-16
0.48759 6.3623e-16
0.48788 6.3623e-16
0.48818 6.3623e-16
0.48848 6.3623e-16
0.48877 6.3623e-16
0.48907 6.3623e-16
0.48936 6.3623e-16
0.48966 6.3623e-16
0.48995 6.3623e-16
0.49025 6.3623e-16
0.49054 6.3623e-16
0.49084 6.3623e-16
0.49116 6.3623e-16
0.49145 6.3623e-16
0.49175 6.3623e-16
0.49205 6.3623e-16
0.49234 6.3623e-16
0.49264 6.3623e-16
0.49293 6.3623e-16
0.49323 6.3623e-16
0.49352 6.3623e-16
0.49382 6.3623e-16
0.49411 6.3623e-16
0.49441 6.3623e-16
0.4947 6.3623e-16
0.49502 6.3623e-16
0.49533 6.3623e-16
0.49562 6.3623e-16
0.49592 6.3623e-16
0.49621 6.3623e-16
0.49651 6.3623e-16
0.4968 6.3623e-16
0.4971 6.3623e-16
0.4974 6.3623e-16
0.49769 6.3623e-16
0.49799 6.3623e-16
0.49828 6.3623e-16
0.49857 6.3623e-16
0.49887 6.3623e-16
0.49921 6.3623e-16
0.49951 6.3623e-16
0.4998 6.3623e-16
0.5001 6.3623e-16
0.50039 6.3623e-16
0.50069 6.3623e-16
0.50099 6.3623e-16
0.50128 6.3623e-16
0.50157 6.3623e-16
0.50187 6.3623e-16
0.50216 6.3623e-16
0.50245 6.3623e-16
0.50275 6.3623e-16
0.50307 6.3623e-16
0.50336 6.3623e-16
0.50366 6.3623e-16
0.50395 6.3623e-16
0.50424 6.3623e-16
0.50454 6.3623e-16
0.50483 6.3623e-16
0.50512 6.3623e-16
0.50541 6.3623e-16
0.50571 6.3623e-16
0.506 6.3623e-16
0.5063 6.3623e-16
0.50659 6.3623e-16
0.50688 6.3623e-16
0.50721 6.3623e-16
0.50751 6.3623e-16
0.5078 6.3623e-16
0.50809 6.3623e-16
0.50839 6.3623e-16
0.50869 6.3623e-16
0.50898 6.3623e-16
0.50928 6.3623e-16
0.50957 6.3623e-16
0.50987 6.3623e-16
0.51016 6.3623e-16
0.51046 6.3623e-16
0.51075 6.3623e-16
0.51107 6.3623e-16
0.51141 6.3623e-16
0.51173 6.3623e-16
0.51203 6.3623e-16
0.51233 6.3623e-16
0.51265 6.3623e-16
0.51294 6.3623e-16
0.51323 6.3623e-16
0.51353 6.3623e-16
0.51383 6.3623e-16
0.51412 6.3623e-16
0.51441 6.3623e-16
0.51471 6.3623e-16
0.51502 6.3623e-16
0.51532 6.3623e-16
0.51562 6.3623e-16
0.51591 6.3623e-16
0.51621 6.3623e-16
0.5165 6.3623e-16
0.5168 6.3623e-16
0.51709 6.3623e-16
0.51738 6.3623e-16
0.51767 6.3623e-16
0.51797 6.3623e-16
0.51827 6.3623e-16
0.51856 6.3623e-16
0.51886 6.3623e-16
0.51919 6.3623e-16
0.51948 6.3623e-16
0.51978 6.3623e-16
0.52008 6.3623e-16
0.52037 6.3623e-16
0.52067 6.3623e-16
0.52096 6.3623e-16
0.52126 6.3623e-16
0.52156 6.3623e-16
0.52185 6.3623e-16
0.52215 6.3623e-16
0.52244 6.3623e-16
0.52273 6.3623e-16
0.52304 6.3623e-16
0.52334 6.3623e-16
0.52363 6.3623e-16
0.52392 6.3623e-16
0.52422 6.3623e-16
0.52451 6.3623e-16
0.52481 6.3623e-16
0.5251 6.3623e-16
0.52539 6.3623e-16
0.52569 6.3623e-16
0.52598 6.3623e-16
0.52628 6.3623e-16
0.52658 6.3623e-16
0.52688 6.3623e-16
0.52718 6.3623e-16
0.52748 6.3623e-16
0.52777 6.3623e-16
0.52807 6.3623e-16
0.52836 6.3623e-16
0.52865 6.3623e-16
0.52895 6.3623e-16
0.52924 6.3623e-16
0.52954 6.3623e-16
0.52983 6.3623e-16
0.53012 6.3623e-16
0.53042 6.3623e-16
0.53072 6.3623e-16
0.53103 6.3623e-16
0.53132 6.3623e-16
0.53162 6.3623e-16
0.53191 6.3623e-16
0.53221 6.3623e-16
0.5325 6.3623e-16
0.53279 6.3623e-16
0.53309 6.3623e-16
0.53338 6.3623e-16
0.53368 6.3623e-16
0.53398 6.3623e-16
0.53427 6.3623e-16
0.53978 0.34574
0.54318 0.15389
0.54558 0.068496
0.54786 0.030488
0.55026 0.01357
0.55266 0.0060402
0.55514 0.0026885
0.55622 0.0011967
0.55724 0.00053263
0.55822 0.00023708
0.55892 0.00010552
0.55963 4.6969e-05
0.56046 2.0906e-05
0.56119 9.3053e-06
0.56183 4.1418e-06
0.56247 1.8435e-06
0.56311 8.2056e-07
0.56373 3.6523e-07
0.56439 1.6257e-07
0.56498 7.2359e-08
0.56557 3.2207e-08
0.56616 1.4335e-08
0.56676 6.3807e-09
0.56739 2.8401e-09
0.56798 1.2641e-09
0.56858 5.6267e-10
0.56917 2.5045e-10
0.56976 1.1147e-10
0.57036 4.9618e-11
0.57095 2.2084e-11
0.57159 9.8289e-12
0.57222 4.3756e-12
0.57286 1.9489e-12
0.57355 8.6835e-13
0.57441 3.8617e-13
0.57516 1.721e-13
0.57597 7.5386e-14
0.57705 3.2717e-14
0.57778 1.4942e-14
0.57842 5.2318e-15
0.57924 4.0651e-15
0.58006 4.7781e-16
0.58078 4.7781e-16
0.58151 4.7781e-16
0.58224 4.7781e-16
0.58296 4.7781e-16
0.58365 4.7781e-16
0.58433 4.7781e-16
0.58504 4.7781e-16
0.58572 4.7781e-16
0.58641 4.7781e-16
0.58714 4.7781e-16
0.58785 4.7781e-16
0.5886 4.7781e-16
0.58934 4.7781e-16
0.59008 4.7781e-16
0.5908 4.7781e-16
0.59154 4.7781e-16
0.59224 4.7781e-16
0.59294 4.7781e-16
0.59364 4.7781e-16
0.59434 4.7781e-16
0.59505 4.7781e-16
0.59575 4.7781e-16
0.59646 4.7781e-16
0.59716 4.7781e-16
0.59787 4.7781e-16
0.59858 4.7781e-16
0.59933 4.7781e-16
0.60007 4.7781e-16
0.60079 4.7781e-16
0.60147 4.7781e-16
0.60217 4.7781e-16
0.60283 4.7781e-16
0.60349 4.7781e-16
0.60411 4.7781e-16
0.60474 4.7781e-16
0.60537 4.7781e-16
0.60599 4.7781e-16
0.60662 4.7781e-16
0.60726 4.7781e-16
0.60789 4.7781e-16
0.60851 4.7781e-16
0.60914 4.7781e-16
0.60976 4.7781e-16
0.61039 4.7781e-16
0.61102 4.7781e-16
0.61165 4.7781e-16
0.61229 4.7781e-16
0.61291 4.7781e-16
0.61354 4.7781e-16
0.61416 4.7781e-16
0.61478 4.7781e-16
0.61547 4.7781e-16
0.61614 4.7781e-16
0.61682 4.7781e-16
0.61753 4.7781e-16
0.61825 4.7781e-16
0.61896 4.7781e-16
0.61967 4.7781e-16
0.62035 4.7781e-16
0.62103 4.7781e-16
0.6217 4.7781e-16
0.62238 4.7781e-16
0.62306 4.7781e-16
0.62374 4.7781e-16
0.62442 4.7781e-16
0.62509 4.7781e-16
0.62576 4.7781e-16
0.62643 4.7781e-16
0.62713 4.7781e-16
0.62781 4.7781e-16
0.62848 4.7781e-16
0.62916 4.7781e-16
0.62982 4.7781e-16
0.63045 4.7781e-16
0.63109 4.7781e-16
0.63172 4.7781e-16
0.63238 4.7781e-16
0.63303 4.7781e-16
0.63372 4.7781e-16
0.63444 4.7781e-16
0.63518 4.7781e-16
0.63588 4.7781e-16
0.63656 4.7781e-16
0.63816 0.7741
0.6392 0.6259
0.64021 0.4608
0.64122 0.17834
0.64222 0.09392
0.64323 0.047515
0.64424 0.023793
0.64523 0.011722
0.64623 0.0056719
0.64719 0.0026957
0.64812 0.001259
0.64909 0.00057821
0.65009 0.00026122
0.65117 0.00011611
0.65219 5.0774e-05
0.65316 2.1838e-05
0.65413 9.2326e-06
0.65512 3.8347e-06
0.65609 1.5642e-06
0.65706 6.2703e-07
0.65802 2.4788e-07
0.65899 9.7617e-08
0.65996 3.9133e-08
0.66092 1.6506e-08
0.66188 7.5081e-09
0.66284 3.6507e-09
0.66376 1.8369e-09
0.66469 9.2949e-10
0.66563 4.6574e-10
0.66663 2.2964e-10
0.66772 1.1121e-10
0.66877 5.2898e-11
0.66978 2.4726e-11
0.67078 1.1364e-11
0.67179 5.1376e-12
0.67279 2.2852e-12
0.67378 1.0003e-12
0.67477 4.2939e-13
0.67578 1.8192e-13
0.67676 7.5525e-14
0.67776 3.1016e-14
0.67876 1.2429e-14
0.67975 6.0244e-15
0.68069 2.6299e-15
0.68161 6.7595e-16
0.68258 6.7595e-16
0.68362 6.7595e-16
0.68465 6.7595e-16
0.68569 6.7595e-16
0.6867 6.7595e-16
0.68773 6.7595e-16
0.68873 6.7595e-16
0.68973 6.7595e-16
0.69074 6.7595e-16
0.69175 6.7595e-16
0.69275 6.7595e-16
0.69375 6.7595e-16
0.69475 6.7595e-16
0.69578 6.7595e-16
0.69678 6.7595e-16
0.69778 6.7595e-16
0.69871 6.7595e-16
0.69977 6.7595e-16
0.70082 6.7595e-16
0.70187 6.7595e-16
0.70288 6.7595e-16
0.70389 6.7595e-16
0.70489 6.7595e-16
0.70589 6.7595e-16
0.70688 6.7595e-16
0.70789 6.7595e-16
0.70889 6.7595e-16
0.70988 6.7595e-16
0.71088 6.7595e-16
0.71189 6.7595e-16
0.71289 6.7595e-16
0.71381 6.7595e-16
0.71473 6.7595e-16
0.7157 6.7595e-16
0.71671 6.7595e-16
0.71771 6.7595e-16
0.71874 6.7595e-16
0.71976 6.7595e-16
0.72077 6.7595e-16
0.72177 6.7595e-16
0.72277 6.7595e-16
0.72379 6.7595e-16
0.72478 6.7595e-16
0.72578 6.7595e-16
0.72677 6.7595e-16
0.72778 6.7595e-16
0.72878 6.7595e-16
0.72977 6.7595e-16
0.73078 6.7595e-16
0.73172 6.7595e-16
0.73268 6.7595e-16
0.73367 6.7595e-16
0.73472 6.7595e-16
0.73577 6.7595e-16
0.73677 6.7595e-16
0.73776 6.7595e-16
0.73965 0.33013
0.74097 0.21389
0.74229 0.1722
0.74362 0.11937
0.74498 0.070861
0.7463 0.043893
0.74759 0.030387
0.74883 0.026925
0.75016 0.025595
0.7516 0.023772
0.75294 0.021512
0.75426 0.019138
0.75558 0.016856
0.7569 0.014762
0.75821 0.012984
0.75954 0.012009
0.76086 0.0116
0.76217 0.011129
0.7635 0.010618
0.76473 0.010101
0.76599 0.0095959
0.76734 0.0091093
0.76869 0.0086445
0.77001 0.0082022
0.77134 0.0077819
0.77266 0.0073829
0.77397 0.0070043
0.77529 0.006645
0.77661 0.0063041
0.77793 0.0059807
0.77925 0.0056738
0.78057 0.0053828
0.78182 0.0051066
0.78315 0.0048446
0.78451 0.0045961
0.7859 0.0043603
0.78722 0.0041366
0.78853 0.0039244
0.78985 0.003723
0.79117 0.003532
0.79248 0.0033508
0.7938 0.0031789
0.79513 0.0030158
0.79644 0.0028611
0.7977 0.0027143
0.79898 0.0025751
0.80042 0.0024429
0.80187 0.0023176
0.80325 0.0021987
0.80461 0.0020859
0.80596 0.0019789
0.80733 0.0018774
0.80869 0.0017811
0.81005 0.0016897
0.81144 0.001603
0.81281 0.0015208
0.81417 0.0014427
0.81545 0.0013687
0.81678 0.0012985
0.81816 0.0012319
0.81955 0.0011687
0.82087 0.0011087
0.82219 0.0010518
0.82352 0.00099787
0.82483 0.00094668
0.82615 0.00089811
0.82747 0.00085203
0.82878 0.00080832
0.8301 0.00076685
0.83132 0.00072751
0.8326 0.00069019
0.83397 0.00065478
0.83559 0.00062118
0.83698 0.00058932
0.83838 0.00055908
0.84067 0.3872
0.84238 0.32243
0.8441 0.25958
0.84579 0.22076
0.84758 0.18505
0.84922 0.16986
0.85104 0.15396
0.85278 0.12872
0.85443 0.11167
0.85618 0.096119
0.8584 0.081476
0.86044 0.068368
0.86213 0.056829
0.86379 0.042647
0.86538 0.033539
0.86715 0.01864
0.86889 0.015045
0.87055 0.010993
0.87222 0.0075681
0.87387 0.0050276
0.87553 0.0032501
0.87719 0.0020512
0.87884 0.0012659
0.88048 0.00076453
0.88203 0.00045187
0.88374 0.00026125
0.8855 0.0001476
0.88742 8.1374e-05
0.88925 4.3715e-05
0.89094 2.2887e-05
0.89262 1.1749e-05
0.89428 6.0507e-06
0.89594 3.296e-06
0.89749 2.0139e-06
0.89971 1.3679e-06
0.90275 9.6971e-07
0.90552 6.8483e-07
0.90815 4.732e-07
0.90997 3.1858e-07
0.91165 2.0905e-07
0.91331 1.3392e-07
0.91492 8.3863e-08
0.91663 5.1387e-08
0.91835 3.0823e-08
0.92002 1.8095e-08
0.92159 1.0391e-08
0.92317 5.8288e-09
0.92475 3.1894e-09
0.92634 1.7003e-09
0.92794 8.8414e-10
0.9295 4.5268e-10
0.931 2.3529e-10
0.93259 1.3188e-10
0.93432 8.3461e-11
0.9361 5.7769e-11
0.93775 4.104e-11
0.93944 2.8831e-11
0.94203 0.56839
0.944 0.51463
0.94601 0.47993
0.94786 0.44208
0.94974 0.40488
0.9518 0.36424
0.95376 0.36623
0.95566 0.23962
0.95755 0.12342
0.95944 0.086472
0.96133 0.07085
0.96317 0.061627
0.96498 0.054947
0.96695 0.049661
0.96907 0.045381
0.97107 0.041889
0.97306 0.039004
0.97503 0.036583
0.97702 0.034521
0.97899 0.032764
0.98084 0.032457
0.98272 0.02342
0.98478 0.016279
0.98714 0.013058
0.98912 0.011815
0.99109 0.010833
0.99306 0.0099184
0.99503 0.0090576
0.99696 0.0082598
0.99881 0.0075304
1.001 0.0068694
1.0031 0.0062731
1.0057 0.0057367
1.0076 0.0052548
1.0096 0.0048218
1.0116 0.0044326
1.0135 0.0040826
1.0154 0.0037674
1.0175 0.0034832
1.0196 0.0032267
1.0215 0.0029946
1.0235 0.0027845
1.0255 0.0025938
1.0274 0.0024205
1.0294 0.0022626
1.0312 0.0021185
1.0332 0.0019868
1.0353 0.001866
1.0373 0.0017552
1.0393 0.0016532
1.0413 0.0015591
1.0441 0.84672
1.0464 0.5831
1.0485 0.5118
1.0509 0.43794
1.0533 0.34388
1.0556 0.27307
1.0579 0.20979
1.0603 0.16537
1.0625 0.13619
1.0647 0.11371
1.0669 0.094663
1.0694 0.077609
1.0717 0.066003
1.074 0.053268
1.0763 0.04164
1.0785 0.032341
1.0808 0.025436
1.083 0.02
1.0855 0.01572
1.0878 0.012362
1.0901 0.0097393
1.0924 0.0076939
1.0947 0.006265
1.0969 0.0052464
1.0991 0.004496
1.1015 0.0039673
1.104 0.0035623
1.1063 0.0032316
1.1087 0.0029505
1.1111 0.0027057
1.1134 0.0024893
1.1156 0.002296
1.1179 0.0021224
1.1205 0.0019657
1.1228 0.0018238
1.1251 0.0016948
1.1274 0.0015774
1.1297 0.0014702
1.1319 0.0013721
1.1343 0.0012821
1.1367 0.0011993
1.139 0.0011232
1.1413 0.0010529
1.1436 0.00098794
1.1467 0.3709
1.1492 0.23576
1.152 0.20454
1.1546 0.17763
1.1572 0.15884
1.1599 0.14275
1.1626 0.1174
1.1651 0.085171
1.1679 0.065355
1.1704 0.056388
1.173 0.051636
1.1758 0.048382
1.1783 0.045849
1.1808 0.043777
1.1837 0.042044
1.1878 0.040572
1.1921 0.039301
1.1948 0.038184
1.1989 0.037186
1.202 0.03628
1.205 0.035452
1.2077 0.034722
1.2102 0.033948
1.2142 0.033201
1.2169 0.03254
1.2195 0.032294
1.2221 0.032155
1.2247 0.032063
1.2273 0.031989
1.2299 0.031929
1.2324 0.03188
1.2351 0.031837
1.2378 0.031799
1.2404 0.02911
1.2431 0.023984
1.2457 0.022226
1.249 0.054403
1.2522 0.030566
1.2552 0.023607
1.2581 0.018124
1.261 0.013656
1.2639 0.010328
1.2669 0.0080602
1.2699 0.006624
1.2737 0.0057389
1.2767 0.0051558
1.2796 0.0047087
1.2824 0.0043111
1.2856 0.0039283
1.2886 0.0035524
1.2916 0.003186
1.2945 0.0028351
1.2973 0.0025052
1.3003 0.0022002
1.3033 0.0019223
1.3063 0.0016722
1.3092 0.0014493
1.3122 0.0012524
1.315 0.0010795
1.3181 0.00092872
1.321 0.0007977
1.324 0.00068431
1.327 0.00058647
1.3299 0.00050224
1.3327 0.00042988
1.3358 0.0003678
1.3387 0.0003146
1.3417 0.00026905
1.3446 0.00023007
1.3475 0.00019674
1.3516 0.58775
1.355 0.30328
1.3583 0.20663
1.3615 0.1984
1.3646 0.18859
1.368 0.18869
1.3715 0.18739
1.3749 0.15674
1.3783 0.12224
1.3816 0.11109
1.3851 0.10078
1.3884 0.093072
1.3917 0.085069
1.395 0.078435
1.3981 0.072857
1.4015 0.068672
1.4048 0.061806
1.4081 0.056055
1.4114 0.053937
1.4144 0.052876
1.4173 0.037788
1.4202 0.032928
1.423 0.029211
1.4259 0.026242
1.4288 0.02386
1.4316 0.021948
1.4345 0.020425
1.4373 0.019223
1.4402 0.018283
1.443 0.017551
1.4459 0.016979
1.4488 0.016528
1.4525 0.24773
1.4556 0.20629
1.4588 0.17341
1.4619 0.16443
1.4651 0.16497
1.4682 0.16718
1.4714 0.16704
1.4745 0.12029
1.4777 0.044677
1.4808 0.033088
1.484 0.028009
1.4872 0.024673
1.4903 0.02364
1.4934 0.023028
1.4966 0.022569
1.4997 0.022144
1.5029 0.021697
1.506 0.021217
1.5091 0.020744
1.5123 0.020354
1.5155 0.020017
1.5186 0.019773
1.5218 0.019995
1.525 0.019966
1.5281 0.019754
1.5313 0.019488
1.5344 0.019221
1.5375 0.018967
1.5407 0.018728
1.5438 0.0185
1.547 0.018281
1.5501 0.018068
1.554 0.097522
1.5574 0.070816
1.5609 0.055321
1.5643 0.034966
1.5678 0.021261
1.5712 0.013736
1.5746 0.0098562
1.578 0.0073609
1.5815 0.0056755
1.5849 0.0044652
1.5883 0.0036311
1.5917 0.0030586
1.5953 0.0026565
1.5988 0.0023759
1.6023 0.0021869
1.6057 0.0020668
1.6092 0.0019967
1.6126 0.0019611
1.6161 0.0019481
1.6196 0.0019488
1.623 0.0019576
1.6264 0.0019703
1.6299 0.0019845
1.6333 0.0019987
1.6368 0.002012
1.6402 0.0020239
1.6436 0.0020343
1.6471 0.0020431
1.6505 0.0020503
1.6547 0.13617
1.6584 0.069089
1.6621 0.061596
1.6659 0.059224
1.6696 0.050429
1.6735 0.042114
1.6774 0.037589
1.6812 0.034961
1.685 0.033387
1.6888 0.032428
1.6925 0.031813
1.6963 0.03145
1.7 0.031308
1.7037 0.031308
1.7075 0.031388
1.7112 0.030252
1.7149 0.02787
1.7188 0.026955
1.7225 0.026711
1.7263 0.026665
1.73 0.026298
1.7337 0.025144
1.7374 0.023952
1.7411 0.023003
1.7448 0.02231
1.7485 0.021796
1.7522 0.021383
1.7568 0.38377
1.7608 0.30669
1.7648 0.25406
1.7688 0.21421
1.7728 0.19717
1.7768 0.18967
1.7808 0.18663
1.7848 0.18879
1.7888 0.18805
1.7927 0.19252
1.7967 0.19647
1.8007 0.21891
1.8047 0.22761
1.8088 0.22454
1.8129 0.20603
1.817 0.19173
1.821 0.17813
1.825 0.10753
1.829 0.098677
1.833 0.078583
1.837 0.075884
1.8409 0.066898
1.8449 0.058078
1.8489 0.049099
1.8531 0.041197
1.8581 0.22663
1.8625 0.2027
1.8668 0.18585
1.871 0.15425
1.8757 0.11631
1.88 0.089783
1.8842 0.070199
1.8885 0.056889
1.8928 0.050854
1.897 0.043238
1.9013 0.037919
1.9058 0.034411
1.9102 0.032155
1.9146 0.03092
1.9189 0.030363
1.9231 0.029366
1.9274 0.028617
1.9317 0.028675
1.9361 0.028471
1.9403 0.028166
1.9446 0.0277
1.9489 0.026837
1.9533 0.025858
1.9576 0.024989
1.9626 0.33676
1.9676 0.23228
1.9724 0.20874
1.9772 0.19268
1.982 0.15294
1.9869 0.13111
1.9917 0.11351
1.9965 0.098542
2.0013 0.082408
2.0061 0.070182
2.0109 0.063377
2.0158 0.059966
2.0206 0.055482
2.0254 0.050999
2.0302 0.04759
2.0351 0.043239
2.0399 0.039151
2.0447 0.035538
2.0495 0.032234
2.0543 0.030165
2.0591 0.028895
2.0647 0.36541
2.0698 0.29156
2.0749 0.25334
2.08 0.24049
2.0851 0.23517
2.0902 0.22899
2.0954 0.22126
2.1005 0.21728
2.1056 0.215
2.1107 0.21408
2.1158 0.2025
2.1209 0.11688
2.126 0.10722
2.1311 0.082464
2.1362 0.064455
2.1413 0.05713
2.1465 0.05208
2.1516 0.049356
2.1567 0.047993
2.1617 0.047463
2.1676 0.17741
2.173 0.13865
2.1784 0.095665
2.1838 0.07536
2.1892 0.060359
2.1947 0.052126
2.2001 0.045861
2.2055 0.040311
2.2108 0.035951
2.2162 0.032831
2.2216 0.030744
2.227 0.029468
2.2324 0.028999
2.2378 0.029245
2.2432 0.028597
2.2491 0.028766
2.2545 0.028884
2.2599 0.029233
2.2654 0.029833
2.2716 0.051837
2.2773 0.045209
2.283 0.035894
2.2887 0.030428
2.2944 0.026327
2.3001 0.023184
2.3058 0.020794
2.3115 0.018992
2.3172 0.017649
2.3229 0.016658
2.3287 0.015933
2.3345 0.015406
2.3403 0.015024
2.346 0.014746
2.3517 0.014543
2.3574 0.014393
2.3631 0.014279
2.3688 0.014191
2.3753 0.28218
2.3813 0.24499
2.3874 0.23443
2.3935 0.20888
2.3995 0.15689
2.4055 0.12841
2.4115 0.11688
2.4175 0.10875
2.4235 0.10204
2.4295 0.097198
2.4356 0.086034
2.4416 0.075826
2.4476 0.069279
2.4536 0.061822
2.4596 0.052471
2.4656 0.045247
2.4717 0.039374
2.4785 0.27731
2.4848 0.15966
2.4911 0.12826
2.4974 0.11322
2.5036 0.098253
2.5099 0.086842
2.5162 0.077926
2.5225 0.071548
2.5288 0.065501
2.5351 0.060807
2.5414 0.056944
2.5477 0.051139
2.554 0.046109
2.5603 0.042622
2.5666 0.040348
2.5729 0.038858
2.58 0.42432
2.5866 0.4124
2.5932 0.3953
2.5998 0.39339
2.6064 0.37995
2.613 0.36809
2.6196 0.36242
2.6262 0.31626
2.6328 0.22421
2.6394 0.15795
2.646 0.13117
2.6525 0.108
2.6591 0.090481
2.6657 0.06983
2.6723 0.05765
2.6789 0.049014
2.6863 0.14105
2.6932 0.10015
2.7001 0.0898
2.707 0.083155
2.7139 0.076681
2.7209 0.071465
2.7278 0.067908
2.7346 0.064788
2.7415 0.062052
2.7483 0.059553
2.7552 0.05719
2.7621 0.053387
2.769 0.053705
2.7759 0.050746
2.7828 0.045491
2.7905 0.27147
2.7977 0.19293
2.8049 0.12495
2.812 0.088728
2.8193 0.068107
2.8265 0.057881
2.8337 0.046293
2.8409 0.034287
2.8481 0.025383
2.8553 0.020782
2.8625 0.018802
2.8697 0.018034
2.8769 0.017317
2.8842 0.016567
2.8922 0.12152
2.8997 0.08131
2.9072 0.054304
2.9147 0.047277
2.9245 0.044745
2.9328 0.041878
2.9405 0.039831
2.9479 0.037339
2.9557 0.032431
2.9636 0.029846
2.9711 0.027703
2.9785 0.025798
2.986 0.024441
2.9944 0.24333
3.0033 0.15062
3.0152 0.12682
3.026 0.10794
3.0344 0.097142
3.0428 0.095635
3.0513 0.095394
3.0594 0.090587
3.0729 0.082951
3.0861 0.076987
3.0987 0.073303
3.1138 0.38419
3.1258 0.32531
3.1368 0.34438
3.1478 0.29626
3.1588 0.22489
3.1705 0.20239
3.1826 0.19352
3.1949 0.18192
3.2062 0.17252
3.2183 0.19057
3.2296 0.17834
3.2394 0.17465
3.2479 0.17364
3.2563 0.15379
3.2647 0.13776
3.2731 0.12633
3.2815 0.11856
3.2899 0.11543
3.2983 0.11355
3.307 0.11176
3.3176 0.12498
3.3262 0.12085
3.3349 0.11749
3.3436 0.11895
3.3523 0.11675
3.361 0.099928
3.3697 0.081581
3.3784 0.074064
3.387 0.074038
3.3959 0.075485
3.4046 0.076415
3.4133 0.077085
3.4229 0.17079
3.4319 0.11894
3.441 0.11052
3.45 0.10519
3.459 0.10078
3.468 0.097868
3.477 0.095954
3.4894 0.093383
3.4998 0.079089
3.5096 0.069287
3.5186 0.065253
3.5284 0.33252
3.5378 0.28562
3.5481 0.25766
3.5632 0.24455
3.5753 0.22785
3.5872 0.21169
3.5987 0.20485
3.6112 0.20187
3.6224 0.20001
3.6402 0.19328
3.6574 0.17747
3.6701 0.15876
3.6813 0.1487
3.694 0.13578
3.7048 0.13368
3.7153 0.12959
3.725 0.12408
3.7355 0.21073
3.7455 0.20059
3.7565 0.18247
3.7666 0.17093
3.777 0.16591
3.787 0.16316
3.7969 0.16109
3.8068 0.15935
3.8167 0.1632
3.8267 0.16761
3.8374 0.26419
3.8506 0.22188
3.8654 0.19937
3.8805 0.18239
3.8921 0.16137
3.9023 0.14739
3.9134 0.14595
3.9245 0.13774
3.9348 0.12503
3.9462 0.18827
3.9567 0.14272
3.9672 0.12413
3.9777 0.12165
3.9883 0.12136
3.9988 0.10489
4.0093 0.10311
4.0199 0.10391
4.0303 0.10526
4.0419 0.10379
4.0563 0.14425
4.0684 0.1203
4.0797 0.1166
4.0907 0.093941
4.1015 0.081206
4.1124 0.080204
4.1231 0.075702
4.1339 0.070185
4.1446 0.060183
4.1563 0.30672
4.1674 0.20385
4.1788 0.1732
4.1902 0.15723
4.2013 0.14551
4.2125 0.14153
4.2236 0.13953
4.2347 0.1385
4.2458 0.13769
4.2578 0.27276
4.2692 0.22441
4.2806 0.22047
4.292 0.22003
4.3034 0.21791
4.3148 0.19969
4.3268 0.18322
4.3382 0.17874
4.3496 0.15364
4.362 0.18916
4.3743 0.15086
4.3898 0.13695
4.4053 0.12614
4.418 0.11572
4.4303 0.10962
4.4423 0.10725
4.457 0.1053
4.4741 0.16754
4.4891 0.14899
4.5027 0.13567
4.5147 0.13295
4.5272 0.13059
4.5536 0.1282
4.5736 0.12568
4.5948 0.13247
4.6156 0.14181
4.6383 0.14746
4.6567 0.14563
4.6699 0.14283
4.6843 0.14028
4.6988 0.26008
4.7123 0.19028
4.725 0.1764
4.7393 0.16132
4.7529 0.13886
4.7655 0.12736
4.7781 0.11907
4.7908 0.11301
4.8043 0.19602
4.8172 0.1655
4.83 0.15319
4.843 0.14939
4.8559 0.13972
4.8697 0.12619
4.8827 0.11959
4.8956 0.1057
4.9095 0.14191
4.9246 0.11541
4.9401 0.10514
4.9554 0.10211
4.9704 0.10317
4.9853 0.10195
5.0004 0.10018
5.0169 0.12606
5.0322 0.11728
5.0475 0.11178
5.0628 0.1082
5.0778 0.10469
5.0929 0.0884
5.108 0.081661
5.124 0.17849
5.1396 0.12406
5.1552 0.093985
5.171 0.074151
5.1867 0.068079
5.2026 0.066155
5.2176 0.064406
5.2323 0.32497
5.2486 0.3014
5.2682 0.26016
5.2869 0.22088
5.305 0.19637
5.3225 0.1757
5.3411 0.17841
5.3561 0.18082
5.3714 0.16827
5.3859 0.1569
5.4003 0.14722
5.4148 0.14397
5.4292 0.14053
5.4446 0.29387
5.4593 0.24713
5.474 0.22233
5.4887 0.20675
5.5035 0.19543
5.5182 0.18727
5.5329 0.17926
5.5485 0.16987
5.5636 0.15329
5.5786 0.14756
5.5936 0.14444
5.6086 0.13984
5.6236 0.13441
5.6387 0.13048
5.6545 0.25807
5.6702 0.20587
5.6857 0.18853
5.7011 0.1745
5.7164 0.15533
5.7317 0.12478
5.7471 0.11336
5.7635 0.44582
5.7791 0.33379
5.7947 0.29861
5.8103 0.27344
5.8259 0.24192
5.8415 0.23701
5.8571 0.23128
5.8744 0.21376
5.8903 0.20917
5.9062 0.20199
5.922 0.19965
5.9379 0.19837
5.9538 0.19721
5.9697 0.19175
5.9866 0.18081
6.0028 0.17313
6.0189 0.16793
6.0352 0.16282
6.0514 0.15978
6.0675 0.1539
6.0837 0.13962
6.1007 0.21452
6.1172 0.16765
6.1336 0.15422
6.15 0.13896
6.1666 0.12082
6.1836 0.11066
6.2001 0.099245
6.2174 0.15344
6.2343 0.13234
6.251 0.12286
6.2677 0.11805
6.2845 0.11538
6.3012 0.11372
6.3188 0.12668
6.3359 0.12095
6.353 0.11366
6.3701 0.11048
6.3876 0.10926
6.4047 0.10602
6.4226 0.25799
6.44 0.21401
6.4574 0.16386
6.4748 0.13603
6.4921 0.12353
6.5095 0.12005
6.5276 0.2415
6.5454 0.21297
6.5631 0.19623
6.5808 0.18504
6.5985 0.17714
6.6161 0.17099
6.6346 0.16522
6.6526 0.16121
6.671 0.15783
6.6893 0.13944
6.7074 0.13206
6.7253 0.1201
6.7442 0.15255
6.7625 0.13414
6.7808 0.11954
6.7991 0.11224
6.8173 0.10966
6.8355 0.1063
6.8546 0.14821
6.8733 0.13278
6.8929 0.12881
6.9115 0.12671
6.93 0.11132
6.9486 0.093212
6.9682 0.090311
6.9871 0.073173
7.006 0.066878
7.0249 0.061573
7.0438 0.058142
7.0627 0.055685
7.0824 0.065151
7.1016 0.06161
7.1206 0.060671
7.1397 0.06043
7.1588 0.060225
7.1784 0.060077
7.1986 0.072076
7.218 0.06608
7.2375 0.064734
7.2569 0.064148
7.2763 0.057058
7.2958 0.053519
7.3161 0.070614
7.3359 0.064956
7.3556 0.061678
7.3754 0.059206
7.3957 0.056929
7.4154 0.054126
7.4361 0.055743
7.4562 0.052354
7.4763 0.047696
7.4963 0.046036
7.5164 0.04454
7.5374 0.073789
7.5579 0.063226
7.5784 0.055874
7.5987 0.050913
7.6192 0.047386
7.6405 0.13345
7.6611 0.11022
7.6833 0.096726
7.704 0.086034
7.7247 0.08122
7.7462 0.079304
7.7673 0.075119
7.7881 0.073323
7.8091 0.073007
7.83 0.072904
7.8518 0.072077
7.873 0.071656
7.8952 0.070208
7.9164 0.068638
7.9376 0.0682
7.96 0.087024
7.9815 0.082884
8.0031 0.082089
8.0246 0.077734
8.0461 0.075735
8.0685 0.21315
8.0903 0.18312
8.1121 0.16283
8.1339 0.14888
8.1558 0.14394
8.1788 0.15251
8.201 0.14444
8.2231 0.1405
8.2452 0.13931
8.2689 0.13949
8.2921 0.15056
8.3146 0.14778
8.3371 0.14742
8.3596 0.14616
8.3821 0.14392
8.4058 0.25112
8.4285 0.23876
8.4512 0.23672
8.4739 0.22869
8.4966 0.2186
8.5202 0.26926
8.5433 0.25432
8.5669 0.24893
8.59 0.2269
8.6131 0.21107
8.6372 0.27073
8.6606 0.23324
8.684 0.22619
8.709 0.21489
8.7327 0.19629
8.757 0.19851
8.7806 0.18995
8.8044 0.17855
8.828 0.1606
8.8534 0.15075
8.8781 0.15176
8.902 0.14272
8.926 0.13647
8.95 0.13054
8.9745 0.12421
9.0004 0.12738
9.0247 0.12618
9.0489 0.12588
9.0732 0.12533
9.0974 0.12446
9.1235 0.1544
9.1481 0.14109
9.1728 0.13602
9.1975 0.13167
9.222 0.12874
9.2484 0.16897
9.2737 0.15836
9.2986 0.15898
9.3235 0.16096
9.3494 0.19845
9.3745 0.187
9.3998 0.18037
9.4249 0.16029
9.4511 0.19439
9.4766 0.17568
9.5021 0.16952
9.5276 0.16046
9.554 0.18963
9.5799 0.17378
9.6072 0.16287
9.6333 0.15965
9.6601 0.16331
9.6864 0.15978
9.7125 0.15237
9.7385 0.14631
9.7684 0.22333
9.7955 0.19597
9.8219 0.18757
9.8485 0.17338
9.876 0.26633
9.9033 0.24417
9.93 0.2441
9.9567 0.23828
9.9843 0.20774
10.012 0.18475
10.039 0.18445
10.066 0.16957
10.094 0.17594
10.121 0.15837
10.148 0.1561
10.175 0.15431
10.203 0.17353
10.231 0.16948
10.264 0.16681
10.294 0.16713
10.323 0.19077
10.351 0.1871
10.379 0.19477
10.407 0.17495
10.436 0.16485
10.464 0.15996
10.492 0.15875
10.521 0.15244
10.55 0.19017
10.579 0.17407
10.607 0.16489
10.636 0.16023
10.665 0.15017
10.694 0.14883
10.723 0.1493
10.752 0.14831
10.782 0.15402
10.811 0.15377
10.84 0.15126
10.869 0.15109
10.9 0.25455
10.929 0.21124
10.959 0.17608
10.988 0.16041
11.019 0.15213
11.048 0.14278
11.078 0.13535
11.108 0.12982
11.138 0.16888
11.169 0.1471
11.199 0.13896
11.229 0.12313
11.26 0.192
11.292 0.18067
11.322 0.17415
11.352 0.15915
11.384 0.15566
11.415 0.15186
11.445 0.14734
11.476 0.14517
11.507 0.14273
11.538 0.14021
11.569 0.13502
11.6 0.13089
11.632 0.19749
11.664 0.17968
11.695 0.16695
11.726 0.1621
11.758 0.16329
11.791 0.16232
11.823 0.16444
11.855 0.16513
11.888 0.16122
11.921 0.14824
11.953 0.13821
11.987 0.13333
12.02 0.18139
12.053 0.16465
12.088 0.1588
12.123 0.15487
12.159 0.14924
12.194 0.1427
12.229 0.13678
12.264 0.12471
12.299 0.11343
12.333 0.10976
12.368 0.1055
12.403 0.10212
12.437 0.10046
12.473 0.11726
12.507 0.10892
12.54 0.10425
12.576 0.094005
12.61 0.091615
12.644 0.089051
12.679 0.085362
12.714 0.081364
12.751 0.079377
12.786 0.088599
12.82 0.083999
12.854 0.081331
12.89 0.081137
12.925 0.080632
12.959 0.079457
12.995 0.082144
13.03 0.082658
13.065 0.081773
13.101 0.082604
13.136 0.080004
13.171 0.077373
13.207 0.10249
13.243 0.089048
13.279 0.085163
13.316 0.083131
13.352 0.082133
13.387 0.08073
13.425 0.080308
13.461 0.07803
13.497 0.076971
13.534 0.076218
13.57 0.075655
13.607 0.075564
13.644 0.075578
13.681 0.075005
13.718 0.074857
13.757 0.075256
13.794 0.074927
13.831 0.074713
13.869 0.074389
13.906 0.075923
13.944 0.075743
13.982 0.073911
14.02 0.073562
14.058 0.072006
14.096 0.074552
14.134 0.072728
14.172 0.072638
14.211 0.072401
14.25 0.071789
14.288 0.068585
14.327 0.065312
14.366 0.063664
14.404 0.063938
14.444 0.076517
14.483 0.074724
14.522 0.071422
14.561 0.068303
14.601 0.068149
14.64 0.067857
14.68 0.075214
14.72 0.073514
14.759 0.074306
14.8 0.074731
14.84 0.071676
14.88 0.070234
14.921 0.073214
14.961 0.071318
15.001 0.070329
15.042 0.069829
15.083 0.068676
15.123 0.067386
15.165 0.065726
15.206 0.065904
15.246 0.067463
15.289 0.070881
15.33 0.07028
15.371 0.070218
15.413 0.070908
15.454 0.071082
15.496 0.070473
15.538 0.070641
15.58 0.070964
15.621 0.070549
15.664 0.068634
15.706 0.066519
15.762 0.065816
15.806 0.068879
15.848 0.069723
15.891 0.069368
15.936 0.064772
15.98 0.059343
16.023 0.056461
16.067 0.054762
16.11 0.053457
16.155 0.05239
16.199 0.05093
16.242 0.050475
16.288 0.050073
16.332 0.051151
16.376 0.049586
16.42 0.049001
16.465 0.049657
16.509 0.049097
16.553 0.048239
16.598 0.048844
16.642 0.048922
16.687 0.048807
16.732 0.046704
16.777 0.047448
16.822 0.04776
16.868 0.049334
16.913 0.04689
16.958 0.047296
17.004 0.050893
17.049 0.048974
17.094 0.04868
17.14 0.0494
17.186 0.049649
17.232 0.049622
17.278 0.049114
17.325 0.04924
17.371 0.047648
17.418 0.044652
17.464 0.043684
17.511 0.043311
17.558 0.042955
17.605 0.043015
17.651 0.043233
17.699 0.04502
17.745 0.044501
17.793 0.04407
17.841 0.04702
17.887 0.046617
17.935 0.046841
17.983 0.047026
18.03 0.045749
18.078 0.037832
18.126 0.035838
18.174 0.030991
18.221 0.02469
18.27 0.023095
18.32 0.022026
18.367 0.021507
18.416 0.02098
18.465 0.020693
18.513 0.020511
18.562 0.020556
18.611 0.020593
18.659 0.020644
18.709 0.021032
18.758 0.021107
18.807 0.021144
18.857 0.020959
18.906 0.020966
18.956 0.020945
19.006 0.020962
19.056 0.020446
19.105 0.0202
19.156 0.020145
19.205 0.020558
19.255 0.020639
19.307 0.02079
19.357 0.020255
19.408 0.020285
19.459 0.020282
19.511 0.021083
19.561 0.020922
19.614 0.021193
19.665 0.021196
19.718 0.021142
19.769 0.020688
19.822 0.019415
19.874 0.019374
19.927 0.019084
19.979 0.018853
20.032 0.019554
20.084 0.019193
20.138 0.020572
20.191 0.020031
20.244 0.019668
20.298 0.019204
20.353 0.019199
20.406 0.019251
20.462 0.019559
20.515 0.019575
20.57 0.019868
20.623 0.019797
20.678 0.019488
20.732 0.019498
20.788 0.019918
20.842 0.019871
20.898 0.019509
20.953 0.019643
21.009 0.02
21.064 0.020531
21.12 0.020627
21.175 0.02054
21.232 0.021105
21.287 0.021081
21.344 0.017705
21.4 0.0060572
21.458 0.0029959
21.514 0.0015695
21.571 0.00082467
21.628 0.00043327
21.686 0.00023284
21.742 0.00011763
21.801 6.0788e-05
21.858 2.9021e-05
21.916 1.3478e-05
21.975 6.183e-06
22.033 2.8295e-06
22.091 1.2862e-06
22.15 5.8482e-07
22.208 2.6405e-07
22.267 1.2414e-07
22.327 5.4466e-08
22.386 2.4445e-08
22.444 1.0772e-08
22.505 4.8027e-09
22.564 2.0981e-09
22.624 9.1853e-10
22.683 3.7733e-10
22.744 1.5329e-10
22.804 5.7308e-11
22.804 5.7308e-11


==> data/cs_example/residualLB.dat <==
7.1e-05 1
0.02178 1.3323e-15
0.025267 1.3323e-15
0.028748 1.3323e-15
0.032221 1.3323e-15
0.03567 1.3323e-15
0.039123 1.3323e-15
0.042578 1.3323e-15
0.046027 1.3323e-15
0.04947 1.3323e-15
0.052941 1.3323e-15
0.056381 1.3323e-15
0.059805 1.3323e-15
0.06325 1.3323e-15
0.066705 1.3323e-15
0.070236 1.3323e-15
0.073672 1.3323e-15
0.077114 1.3323e-15
0.08056 1.3323e-15
0.083992 1.3323e-15
0.087428 1.3323e-15
0.090871 1.3323e-15
0.094324 1.3323e-15
0.098557 1.3323e-15
0.11494 0.47641
0.11857 0.0083231
0.12213 0.00014541
0.12566 2.5403e-06
0.12919 4.438e-08
0.1327 7.7532e-10
0.13626 1.355e-11
0.13981 2.3234e-13
0.14419 3.2024e-15
0.14768 3.2024e-15
0.15116 3.2024e-15
0.15463 3.2024e-15
0.15809 3.2024e-15
0.16166 3.2024e-15
0.16514 3.2024e-15
0.16859 3.2024e-15
0.17205 3.2024e-15
0.1755 3.2024e-15
0.17895 3.2024e-15
0.18239 3.2024e-15
0.18584 3.2024e-15
0.18929 3.2024e-15
0.19274 3.2024e-15
0.1962 3.2024e-15
0.19963 3.2024e-15
0.20356 1.8441
0.20717 0.12029
0.21076 0.014545
0.21438 0.0017589
0.21794 0.0002127
0.22156 2.5721e-05
0.22511 3.1103e-06
0.22865 3.7612e-07
0.23221 4.5483e-08
0.23574 5.5001e-09
0.23929 6.6512e-10
0.24283 8.0421e-11
0.24641 9.7341e-12
0.25 1.1762e-12
0.25358 1.5813e-13
0.25719 5.4931e-15
0.26074 5.4931e-15
0.26424 5.4931e-15
0.26773 5.4931e-15
0.27123 5.4931e-15
0.27473 5.4931e-15
0.27821 5.4931e-15
0.2817 5.4931e-15
0.28519 5.4931e-15
0.28867 5.4931e-15
0.29217 5.4931e-15
0.29565 5.4931e-15
0.29914 5.4931e-15
0.30263 5.4931e-15
0.30654 1.5524
0.31014 0.74654
0.31371 0.48182
0.31728 0.37432
0.32088 0.29181
0.3245 0.22749
0.32807 0.17734
0.33163 0.15416
0.33518 0.142
0.33874 0.13081
0.3423 0.12049
0.34585 0.11099
0.34939 0.10224
0.35295 0.09418
0.35658 0.086755
0.36016 0.079915
0.36359 0.073614
0.36692 0.06781
0.37025 0.062463
0.37361 0.057538
0.37694 0.053002
0.38027 0.048823
0.38358 0.044974
0.38691 0.041428
0.39024 0.038161
0.39358 0.035153
0.39689 0.032381
0.40023 0.029828
0.40383 7.3112
0.40735 1.9482
0.41075 1.3225
0.41416 1.0017
0.41757 0.77349
0.42099 0.59882
0.4244 0.46376
0.42784 0.34057
0.43126 0.2109
0.43467 0.094544
0.4381 0.043651
0.4415 0.020196
0.44492 0.0093528
0.44834 0.0043339
0.45174 0.0020089
0.45525 0.00093142
0.45866 0.0004319
0.46207 0.00020029
0.46549 9.2884e-05
0.4689 4.3077e-05
0.47268 1.9978e-05
0.47657 9.2654e-06
0.47998 4.2972e-06
0.48338 1.993e-06
0.48689 9.2431e-07
0.49029 4.2868e-07
0.4937 1.9882e-07
0.4971 9.221e-08
0.50062 4.2766e-08
0.50476 2.3047
0.50842 1.7563
0.51209 1.5458
0.51573 0.89242
0.51937 0.62158
0.52303 0.51019
0.52666 0.44785
0.53029 0.37245
0.53399 0.20192
0.53764 0.13398
0.54129 0.10426
0.54493 0.087319
0.5486 0.074991
0.55224 0.064954
0.55587 0.056475
0.55955 0.049227
0.56321 0.043002
0.56685 0.037641
0.57051 0.033014
0.57415 0.029011
0.57778 0.02554
0.58143 0.022523
0.58506 0.019896
0.5887 0.017602
0.59234 0.015596
0.596 0.013837
0.59967 0.012292
0.60331 0.010931
0.60737 2.8115
0.61106 2.2653
0.61474 1.3305
0.61844 0.75739
0.62214 0.45354
0.62583 0.27627
0.62953 0.16912
0.6332 0.10388
0.63694 0.064122
0.64067 0.039899
0.64468 0.031101
0.6484 0.026042
0.65209 0.022159
0.65579 0.019093
0.65948 0.016633
0.66317 0.014626
0.66685 0.01296
0.67054 0.011553
0.67421 0.010348
0.67789 0.0093015
0.68156 0.0083833
0.68522 0.0075707
0.6889 0.0068467
0.69266 0.0061986
0.69636 0.0056161
0.70004 0.0050911
0.7037 0.0046171
0.70781 1.8776
0.71146 1.5982
0.71513 0.9874
0.71879 0.62881
0.72246 0.57193
0.72614 0.54813
0.72979 0.52824
0.73346 0.50945
0.73713 0.49139
0.74086 0.47401
0.74458 0.45252
0.74824 0.43091
0.75192 0.42368
0.75559 0.42226
0.75927 0.4213
0.76299 0.42041
0.76665 0.41952
0.7703 0.41864
0.77397 0.2607
0.77762 0.17145
0.78129 0.11512
0.78495 0.077556
0.78869 0.052292
0.79234 0.035266
0.79602 0.023785
0.79966 0.016042
0.80334 0.010819
0.80739 0.27856
0.81112 0.20149
0.81484 0.15279
0.81855 0.11748
0.82229 0.091171
0.82607 0.071175
0.82978 0.055773
0.8335 0.043805
0.83729 0.034455
0.841 0.027123
0.84472 0.021363
0.84851 0.016832
0.85224 0.013264
0.85595 0.010454
0.85967 0.0082393
0.8634 0.0064943
0.86711 0.005119
0.87084 0.004035
0.87455 0.0031806
0.87826 0.0025071
0.88199 0.0019763
0.88578 0.0015578
0.88949 0.001228
0.89323 0.00096796
0.89694 0.000763
0.90064 0.00060145
0.90435 0.0004741
0.90845 4.9332
0.91216 2.934
0.91587 2.3963
0.91959 1.754
0.92329 1.3924
0.927 1.1869
0.9307 1.1252
0.93448 1.0956
0.9382 0.70774
0.94191 0.35311
0.94562 0.1824
0.94932 0.096151
0.95307 0.052427
0.95678 0.038702
0.96051 0.036293
0.96421 0.035826
0.9679 0.035651
0.9716 0.03552
0.97571 0.035395
0.97942 0.035272
0.98318 0.035149
0.98708 0.035027
0.99077 0.034905
0.99449 0.034784
0.99817 0.034663
1.0019 0.034543
1.0056 0.034422
1.0098 2.2657
1.0136 1.8862
1.0174 1.7401
1.0212 1.6244
1.025 1.5392
1.0288 1.3674
1.0325 0.73238
1.0363 0.48084
1.04 0.3949
1.0438 0.36594
1.0475 0.35106
1.0513 0.33975
1.0551 0.32975
1.0589 0.32052
1.0626 0.30424
1.0664 0.27319
1.0701 0.25108
1.0739 0.23439
1.0778 0.22274
1.0815 0.21441
1.0853 0.20825
1.089 0.2035
1.0928 0.19931
1.0966 0.19552
1.1003 0.18891
1.1041 0.18162
1.1083 0.63264
1.112 0.33634
1.1157 0.27983
1.1195 0.24066
1.1232 0.20982
1.127 0.18394
1.1308 0.16186
1.1345 0.14291
1.1383 0.12655
1.142 0.11239
1.1457 0.10011
1.1501 0.090628
1.1542 0.086297
1.158 0.084072
1.1618 0.082719
1.1656 0.081864
1.1693 0.081261
1.1732 0.073036
1.1769 0.067611
1.1807 0.063006
1.1844 0.058976
1.1881 0.055399
1.1919 0.052191
1.1956 0.049292
1.1994 0.046657
1.2031 0.044254
1.2069 0.042055
1.2112 1.4233
1.215 1.0975
1.2188 0.915
1.2227 0.80308
1.2265 0.73338
1.2303 0.69003
1.2341 0.66239
1.2379 0.64424
1.2417 0.63179
1.2455 0.51768
1.2493 0.40769
1.2532 0.33076
1.257 0.2725
1.2608 0.22639
1.2646 0.18908
1.2685 0.15855
1.2723 0.10854
1.2761 0.08591
1.2799 0.070654
1.2837 0.058894
1.2875 0.049508
1.2913 0.041923
1.2951 0.035744
1.2989 0.030672
1.3027 0.026476
1.3066 0.022978
1.3108 5.865
1.3146 4.1005
1.3184 2.8888
1.3222 2.615
1.326 2.4621
1.3298 2.2914
1.3336 2.1388
1.3374 2.1075
1.3412 1.8956
1.3449 1.686
1.3487 1.5335
1.3525 1.4118
1.3563 1.3434
1.3601 0.89657
1.3639 0.70638
1.3678 0.57531
1.3716 0.4748
1.3754 0.41577
1.3792 0.37595
1.383 0.34868
1.3868 0.3156
1.3905 0.2703
1.3943 0.24693
1.3981 0.22802
1.4019 0.21201
1.4057 0.19765
1.4099 3.2267
1.4138 1.7964
1.4176 1.4349
1.4215 1.2998
1.4254 1.0417
1.4292 0.65145
1.433 0.52335
1.4371 0.45367
1.4409 0.4109
1.4448 0.38179
1.4486 0.35025
1.4524 0.3226
1.4563 0.29785
1.4602 0.27549
1.464 0.25516
1.4679 0.23661
1.4717 0.21965
1.4756 0.20411
1.4794 0.15918
1.4833 0.1328
1.4871 0.1122
1.4909 0.095682
1.4948 0.082228
1.4986 0.071138
1.5024 0.061905
1.5062 0.054146
1.5106 5.5716
1.5145 3.3783
1.5183 2.7132
1.5222 2.2227
1.526 1.81
1.5298 1.6428
1.5337 1.4554
1.5375 1.2236
1.5414 1.0822
1.5452 0.9361
1.549 0.78571
1.5528 0.67732
1.5567 0.62218
1.5605 0.28519
1.5644 0.23044
1.5682 0.20623
1.572 0.18773
1.5758 0.17189
1.5797 0.15788
1.5836 0.14526
1.5875 0.1338
1.5913 0.12331
1.5952 0.11369
1.599 0.097394
1.6028 0.063846
1.6067 0.047964
1.6105 0.037068
1.6149 2.4163
1.6188 2.3582
1.6227 2.3436
1.6266 2.3323
1.6305 2.3217
1.6344 2.1965
1.6383 1.9432
1.6421 1.7935
1.6461 1.4783
1.6505 1.2945
1.6548 1.1636
1.6587 0.90229
1.6627 0.81954
1.6666 0.78138
1.6705 0.76831
1.6744 0.76267
1.6782 0.75946
1.6822 0.75724
1.6861 0.75549
1.69 0.75401
1.6939 0.75269
1.6977 0.75148
1.7017 0.75036
1.7056 0.7493
1.7095 0.72327
1.714 1.5352
1.7178 1.0414
1.7217 0.90764
1.7256 0.84598
1.7294 0.78116
1.7333 0.67111
1.7372 0.60423
1.741 0.55821
1.7449 0.49959
1.7488 0.45465
1.7527 0.41834
1.7566 0.38718
1.7605 0.31075
1.7643 0.26025
1.7682 0.20453
1.7721 0.17487
1.776 0.15625
1.7798 0.14217
1.7837 0.13046
1.7876 0.12024
1.7914 0.11111
1.7953 0.10284
1.7993 0.095282
1.8031 0.088343
1.807 0.08195
1.8109 0.076046
1.8152 0.37901
1.8191 0.2812
1.8231 0.21909
1.827 0.17755
1.8308 0.14862
1.8347 0.12759
1.8386 0.11164
1.8425 0.099047
1.8464 0.088733
1.8503 0.080037
1.8542 0.072535
1.8581 0.065953
1.8623 0.060108
1.8662 0.054872
1.8701 0.050153
1.874 0.045882
1.8779 0.042006
1.8818 0.038481
1.8857 0.035272
1.8896 0.032346
1.8936 0.029677
1.8975 0.027241
1.9014 0.025016
1.9053 0.022985
1.9092 0.02113
1.9137 3.8865
1.9176 3.4004
1.9215 2.4276
1.9268 2.0318
1.9318 1.8453
1.9362 1.6267
1.9407 1.3205
1.9446 1.1024
1.9485 0.86732
1.9524 0.58976
1.9566 0.46119
1.9605 0.38775
1.9644 0.34219
1.9683 0.31244
1.9722 0.29245
1.9761 0.27875
1.9799 0.26918
1.9838 0.26233
1.9877 0.25728
1.9917 0.25345
1.9957 0.25043
1.9996 0.248
2.0035 0.24597
2.0074 0.24425
2.0113 0.24277
2.0158 2.1572
2.0201 1.4973
2.0241 1.1237
2.0281 0.9682
2.032 0.86644
2.036 0.79678
2.04 0.74032
2.044 0.61404
2.0479 0.5206
2.0519 0.45444
2.0558 0.39959
2.0598 0.35322
2.0638 0.31393
2.0677 0.28073
2.0717 0.25278
2.0757 0.22937
2.0797 0.20988
2.0836 0.19372
2.0877 0.18047
2.0916 0.1719
2.0956 0.16585
2.0996 0.16136
2.1036 0.15791
2.1075 0.15517
2.1115 0.15295
2.1161 6.5421
2.12 5.9076
2.124 5.6872
2.1279 5.6179
2.1319 5.1239
2.1359 3.7672
2.1398 2.5367
2.1437 1.8734
2.1477 1.0477
2.1519 0.69615
2.1559 0.45914
2.1598 0.39615
2.1638 0.35249
2.1677 0.31587
2.1716 0.28382
2.1756 0.25534
2.1795 0.22987
2.1835 0.20701
2.1875 0.18647
2.1914 0.16799
2.1954 0.15135
2.1993 0.13637
2.2033 0.12288
2.2073 0.11072
2.2112 0.099771
2.2157 3.0837
2.2197 1.5691
2.2238 1.311
2.2278 1.1777
2.2319 1.0828
2.2359 1.001
2.2399 0.89426
2.2439 0.75052
2.2479 0.61229
2.2519 0.50389
2.2559 0.42085
2.2599 0.3565
2.2639 0.3062
2.2679 0.26645
2.2719 0.2346
2.2759 0.20869
2.28 0.18725
2.284 0.16924
2.288 0.15385
2.292 0.14042
2.2961 0.12857
2.3001 0.11802
2.3041 0.10856
2.3082 0.10002
2.3122 0.078731
2.3167 4.0863
2.3207 2.1968
2.3247 1.4754
2.3287 0.94618
2.3326 0.67058
2.3366 0.55618
2.3406 0.49792
2.3445 0.44367
2.3485 0.3995
2.3524 0.36668
2.3565 0.33852
2.3604 0.31336
2.3644 0.29052
2.3684 0.26963
2.3724 0.2504
2.3764 0.23264
2.3803 0.19433
2.3843 0.16099
2.3883 0.13434
2.3922 0.11242
2.3962 0.094215
2.4002 0.079019
2.4041 0.066305
2.4081 0.055653
2.4121 0.046722
2.4161 0.039229
2.4207 0.94363
2.4247 0.78933
2.4288 0.69097
2.4328 0.61706
2.4368 0.55929
2.4408 0.45796
2.4449 0.38968
2.4489 0.36378
2.4529 0.35179
2.4569 0.34469
2.4609 0.28107
2.4649 0.2395
2.469 0.20937
2.473 0.18638
2.4771 0.16109
2.4811 0.14415
2.4851 0.13173
2.4891 0.12155
2.4931 0.1128
2.4972 0.10278
2.5012 0.09392
2.5052 0.086196
2.5092 0.079298
2.5132 0.073061
2.5179 4.6424
2.5218 2.2347
2.5264 1.6666
2.5305 1.381
2.5345 1.2724
2.5385 1.2028
2.5425 1.1616
2.5464 1.1347
2.5504 1.1166
2.5544 1.102
2.5584 1.0748
2.5623 1.0541
2.5664 0.95245
2.5703 0.82261
2.5743 0.73934
2.5783 0.66922
2.5822 0.60288
2.5862 0.54122
2.5902 0.48768
2.5942 0.44148
2.5989 0.37822
2.604 0.33156
2.6081 0.29213
2.6121 0.2578
2.6161 0.22767
2.6208 6.4182
2.625 5.5452
2.629 4.8486
2.633 3.9667
2.6371 3.3674
2.6411 2.686
2.6452 2.3641
2.6492 1.7166
2.6533 1.6478
2.6575 1.6341
2.6616 1.5635
2.6656 1.5073
2.6697 1.3839
2.6737 1.3061
2.6778 0.89264
2.6818 0.70197
2.6859 0.58126
2.69 0.50914
2.694 0.45729
2.6981 0.35293
2.7021 0.25624
2.7061 0.19337
2.7103 0.15098
2.7143 0.12237
2.7183 0.10309
2.7231 1.804
2.7272 1.5027
2.7312 1.3202
2.7353 1.2209
2.7393 1.1741
2.7434 1.1188
2.7476 1.0523
2.7516 0.98284
2.7557 0.92841
2.7598 0.89323
2.7639 0.86666
2.7679 0.75226
2.7723 0.54807
2.7764 0.44308
2.7804 0.37996
2.7844 0.31953
2.7885 0.28473
2.7925 0.26078
2.7966 0.2435
2.8006 0.23073
2.8047 0.22108
2.8088 0.21365
2.8128 0.20776
2.8169 0.20296
2.8216 1.5149
2.8258 1.1507
2.8299 0.80613
2.834 0.6837
2.8381 0.64711
2.8422 0.62301
2.8463 0.58577
2.8504 0.54008
2.8546 0.5014
2.8586 0.46662
2.8627 0.43504
2.8668 0.40659
2.8709 0.38032
2.875 0.339
2.8791 0.29606
2.8831 0.23717
2.8872 0.20134
2.8913 0.17374
2.8954 0.15118
2.8995 0.1322
2.9037 0.11597
2.9077 0.10195
2.9118 0.08975
2.9159 0.07845
2.92 0.068157
2.9247 2.2639
2.9288 1.6482
2.9329 1.3222
2.9371 1.2005
2.9413 1.1325
2.9456 1.0977
2.9498 1.0542
2.9539 1.0193
2.958 0.99614
2.9621 0.9824
2.9662 0.973
2.9703 0.96622
2.9744 0.9611
2.9785 0.91245
2.9826 0.79208
2.9867 0.72076
2.9908 0.66448
2.9949 0.6174
2.9991 0.57699
3.0032 0.53319
3.0073 0.49629
3.0114 0.46373
3.0155 0.43396
3.0196 0.40712
3.0244 5.3535
3.0286 4.5116
3.0327 4.1669
3.0368 3.8428
3.041 3.5705
3.0452 3.424
3.0493 3.3248
3.0535 3.0573
3.059 2.7554
3.0633 2.5299
3.0674 2.3613
3.072 2.2166
3.0776 2.0311
3.0833 1.9229
3.0884 1.8479
3.0932 1.7753
3.0975 1.7231
3.1017 1.6785
3.1059 1.5695
3.1101 1.3807
3.1142 1.2246
3.1183 1.0474
3.1232 1.703
3.1273 1.2367
3.1314 1.1662
3.1354 1.104
3.1395 1.0523
3.1438 1.0078
3.1479 0.96808
3.152 0.93345
3.1562 0.90346
3.1603 0.86907
3.1644 0.83538
3.1685 0.80622
3.1726 0.78037
3.1766 0.75718
3.1807 0.73624
3.1848 0.71887
3.189 0.70309
3.1931 0.69147
3.1971 0.68294
3.2012 0.67641
3.2054 0.67106
3.2095 0.63046
3.2136 0.59622
3.2176 0.57465
3.2217 0.55962
3.2265 3.4516
3.2306 3.2598
3.2347 2.7387
3.2389 2.2598
3.243 1.9876
3.2471 1.7887
3.2512 1.6337
3.2553 1.5627
3.2594 1.5198
3.2635 1.4919
3.2676 1.4476
3.2717 1.39
3.2758 1.3565
3.2799 1.2977
3.284 1.2654
3.2881 1.2369
3.2923 1.2108
3.2964 1.1889
3.3005 1.1695
3.3046 1.1509
3.3088 1.134
3.3133 1.0215
3.3175 0.85232
3.322 0.74843
3.3268 3.9174
3.3309 2.494
3.3351 1.929
3.3396 1.6294
3.3437 1.2544
3.3479 1.1939
3.352 1.1579
3.3562 1.1338
3.3603 1.117
3.3645 1.1051
3.3686 1.0437
3.3727 0.99188
3.3769 0.97094
3.381 0.94484
3.3851 0.93618
3.3892 0.93086
3.3933 0.92676
3.3974 0.92334
3.4016 0.87581
3.4057 0.81198
3.4098 0.75633
3.4139 0.7293
3.418 0.66804
3.4221 0.6421
3.4269 2.6852
3.4311 2.077
3.4354 1.7657
3.4396 1.4678
3.444 1.2301
3.4487 1.0286
3.4585 0.89872
3.4647 0.83806
3.4708 0.80516
3.4767 0.78541
3.4822 0.77274
3.4879 0.76435
3.4937 0.75868
3.4992 0.75475
3.5048 0.75195
3.5103 0.74995
3.5158 0.74854
3.5214 0.74749
3.5278 1.8758
3.5334 1.2484
3.5389 1.1128
3.5443 1.0589
3.5485 0.84201
3.5526 0.77273
3.5568 0.64561
3.5609 0.57692
3.5655 0.52873
3.5696 0.49151
3.5738 0.46231
3.5782 0.43938
3.5823 0.42137
3.5865 0.40724
3.5906 0.39614
3.5947 0.3846
3.5988 0.34675
3.603 0.3258
3.6071 0.30958
3.6112 0.29638
3.6204 0.28535
3.6289 8.1106
3.6355 3.7038
3.6423 3.4972
3.6489 3.453
3.6538 3.4357
3.6616 3.4157
3.6681 3.3927
3.6769 3.3796
3.6842 3.3701
3.6907 3.0401
3.6975 2.5776
3.7043 2.143
3.7109 1.8888
3.7174 1.7537
3.724 1.6876
3.7316 3.7481
3.7382 2.8875
3.7447 2.6299
3.7512 2.4905
3.7579 2.4067
3.7646 2.2923
3.772 2.2003
3.7786 2.1407
3.7852 2.0549
3.7917 1.9932
3.7982 1.7471
3.8049 1.5301
3.8114 1.3691
3.8179 1.3094
3.8244 1.281
3.8321 3.8304
3.8388 3.0589
3.8455 2.5375
3.852 2.2803
3.8588 1.969
3.8654 1.438
3.8721 1.1757
3.8788 1.0132
3.8854 0.90829
3.8922 0.84222
3.8989 0.72423
3.9055 0.59017
3.9121 0.52439
3.9189 0.4787
3.9256 0.44489
3.933 4.4962
3.9395 3.3909
3.9459 3.0584
3.9523 2.937
3.9587 2.836
3.9656 2.7526
3.972 2.6536
3.9783 2.5739
3.9847 2.3357
3.9912 2.2009
3.9976 2.1217
4.0041 1.9492
4.0106 1.8168
4.017 1.7464
4.0235 1.5893
4.0299 1.1458
4.0374 1.5491
4.044 1.4712
4.0505 1.4199
4.0569 1.3827
4.0638 1.2496
4.0704 1.1682
4.0772 1.106
4.0841 1.0629
4.0907 0.99274
4.0973 0.93743
4.1039 0.9016
4.1104 0.877
4.1172 0.85919
4.1241 0.83865
4.1308 0.68947
4.1384 3.6049
4.1453 3.147
4.1521 2.9684
4.1586 2.8455
4.1658 2.742
4.172 2.5575
4.1781 2.2165
4.1842 1.9551
4.1904 1.7351
4.1966 1.6438
4.206 1.6027
4.2126 1.5731
4.2193 1.5458
4.2259 1.517
4.2325 1.4908
4.2402 3.2504
4.247 2.9809
4.2538 2.5944
4.2606 2.2767
4.2675 1.9401
4.2743 1.8133
4.2812 1.6804
4.288 1.5755
4.295 1.3883
4.3017 1.3014
4.3083 1.2483
4.3147 1.2044
4.3213 1.1712
4.3278 1.1315
4.3342 1.1059
4.3415 2.2506
4.3478 2.0679
4.3541 1.5751
4.3604 1.2929
4.3668 1.0755
4.3732 0.84142
4.3795 0.68462
4.3859 0.54617
4.3925 0.46232
4.3989 0.41147
4.4053 0.38104
4.4116 0.36224
4.418 0.35035
4.4246 0.34269
4.4312 0.33765
4.4388 1.7759
4.4457 1.4341
4.4525 1.1989
4.4593 1.0883
4.466 1.0325
4.4728 0.99955
4.4796 0.97889
4.4864 0.96393
4.4931 0.94273
4.4999 0.9174
4.5066 0.89851
4.5134 0.88233
4.5201 0.8454
4.5268 0.76262
4.5336 0.70517
4.5412 2.085
4.5478 1.5403
4.5545 1.3955
4.5611 1.3428
4.5678 1.3145
4.5744 1.296
4.5811 1.2814
4.5877 1.2698
4.5944 1.2598
4.6011 1.2513
4.6077 1.2402
4.6144 1.2084
4.621 1.1905
4.6277 1.1778
4.6344 1.1677
4.6421 5.611
4.6502 4.6964
4.6571 3.8191
4.6654 3.0693
4.6722 2.596
4.679 2.3195
4.6858 2.0596
4.6926 1.711
4.6994 1.5324
4.7062 1.4318
4.7129 1.3672
4.7197 1.2736
4.7266 1.1789
4.7334 1.1304
4.7412 3.9436
4.748 2.4997
4.7547 2.4164
4.7614 2.3843
4.768 2.2868
4.7748 2.118
4.7817 2.0138
4.7885 1.945
4.7959 1.7553
4.8027 1.6201
4.8095 1.5303
4.8163 1.4654
4.8231 1.4214
4.8299 1.3902
4.8366 1.3148
4.8446 3.5208
4.8515 3.0164
4.8585 2.8659
4.8654 2.5771
4.8724 2.3857
4.8793 2.2133
4.8863 2.1224
4.8932 2.037
4.9002 1.842
4.9071 1.4592
4.9141 1.3092
4.9211 1.246
4.928 1.2135
4.9349 1.1931
4.9419 1.0754
4.9497 1.7726
4.9565 1.5734
4.9634 1.4591
4.9701 1.3224
4.977 1.1657
4.9838 1.0543
4.9906 0.97923
4.9975 0.91988
5.0043 0.86199
5.0112 0.76632
5.018 0.70045
5.0248 0.65428
5.0316 0.61721
5.0384 0.58609
5.0465 4.7814
5.0534 3.3527
5.0604 2.6213
5.0673 2.2122
5.0744 1.9919
5.0821 1.8079
5.089 1.6879
5.0961 1.6246
5.103 1.5364
5.1101 1.4489
5.117 1.3384
5.1241 1.2863
5.1313 1.2555
5.1383 1.2278
5.1463 16.253
5.1532 6.2926
5.16 5.1337
5.1673 4.7883
5.1744 4.6682
5.1813 4.583
5.1882 4.3422
5.195 4.1729
5.2019 4.0593
5.2088 3.9796
5.2156 3.7418
5.2225 3.5782
5.2294 3.4191
5.2363 2.5922
5.2431 2.2564
5.2511 1.9403
5.258 1.6897
5.2649 1.3096
5.2717 1.1136
5.2786 1.0614
5.2856 1.0247
5.2924 0.98522
5.2994 0.95527
5.3063 0.93961
5.3131 0.9282
5.3201 0.83306
5.327 0.78036
5.3339 0.73959
5.3408 0.70941
5.3487 2.0897
5.3556 1.628
5.3625 1.4725
5.3694 1.3733
5.3764 1.3049
5.3833 1.2531
5.3903 1.21
5.3972 1.1748
5.4042 1.1466
5.4111 1.0859
5.418 1.0373
5.4249 0.98222
5.4319 0.94895
5.4388 0.92266
5.4457 0.9019
5.4538 2.75
5.4605 2.0657
5.4672 1.7428
5.4739 1.5992
5.4808 1.4949
5.4877 1.4312
5.4947 1.2961
5.5016 1.1392
5.5085 1.03
5.5155 0.97367
5.5224 0.8443
5.5293 0.75832
5.5362 0.69522
5.5434 0.64671
5.5523 2.9204
5.5598 2.2937
5.5676 2.0216
5.576 1.8451
5.5829 1.7129
5.5903 1.4511
5.5972 1.3194
5.6049 1.2414
5.6127 1.1718
5.6203 1.1205
5.6272 1.0201
5.6351 0.94553
5.6422 0.89087
5.6492 0.84583
5.6719 3.137
5.6791 2.3283
5.6862 2.0612
5.6932 1.9347
5.7002 1.856
5.7072 1.8007
5.7204 1.7579
5.7273 1.7227
5.7361 1.6932
5.7459 1.669
5.7529 1.6415
5.7632 3.6069
5.7726 3.2927
5.7793 3.0728
5.7861 2.9539
5.7931 2.7673
5.8042 2.6415
5.8138 2.5553
5.8208 2.3386
5.83 2.1143
5.8367 2.0248
5.8434 1.8919
5.8505 1.7083
5.8584 4.3947
5.8654 3.8964
5.8725 3.6768
5.8794 3.1742
5.8864 2.576
5.8934 1.9844
5.9004 1.5608
5.9076 1.4754
5.9146 1.4492
5.9217 1.4265
5.9271 1.4125
5.932 1.4035
5.9369 1.3972
5.9416 1.3928
5.9461 1.2591
5.9506 1.1781
5.9552 1.1212
5.9605 1.348
5.9649 1.2828
5.9693 1.1473
5.9737 1.105
5.9781 1.0898
5.9825 1.0813
5.9869 1.0757
5.9913 1.0266
5.9957 0.89733
6.0001 0.83677
6.0045 0.80362
6.0089 0.7794
6.0133 0.76296
6.0177 0.75015
6.0221 0.72466
6.0264 0.70482
6.0308 0.69044
6.0352 0.67906
6.0396 0.66988
6.044 0.66239
6.0484 0.65624
6.0528 0.65113
6.0581 2.6248
6.0626 1.8709
6.0672 1.645
6.0718 1.5153
6.0763 1.4205
6.0809 1.3653
6.0854 1.3253
6.09 1.2796
6.0945 1.257
6.099 1.1828
6.1036 1.0949
6.1081 1.0459
6.1126 1.019
6.1172 0.98683
6.1217 0.96208
6.1262 0.9516
6.1307 0.92095
6.1353 0.90316
6.1398 0.88838
6.1444 0.87566
6.1492 0.86454
6.1537 0.85472
6.1591 3.0639
6.1636 2.1043
6.1682 1.9671
6.1727 1.8674
6.1771 1.7826
6.1816 1.7251
6.186 1.6717
6.1904 1.6369
6.1948 1.6084
6.1992 1.5716
6.2036 1.5058
6.2081 1.4296
6.2125 1.3415
6.2169 1.2381
6.2214 1.1556
6.2258 1.0865
6.2302 1.0256
6.2347 0.97409
6.2391 0.93386
6.2435 0.89888
6.248 0.86836
6.2524 0.8419
6.2568 0.81811
6.2622 1.1374
6.2668 1.0272
6.2713 0.95292
6.2759 0.90977
6.2805 0.87673
6.285 0.85535
6.2896 0.84076
6.2941 0.80501
6.2987 0.77941
6.3032 0.7603
6.3078 0.72309
6.3124 0.69266
6.3169 0.6709
6.3215 0.65561
6.326 0.64416
6.3306 0.63465
6.3352 0.62633
6.3397 0.57846
6.3446 0.5525
6.3497 0.53376
6.3547 0.51855
6.3598 0.50566
6.3728 0.72061
6.3802 0.66633
6.389 0.64833
6.3963 0.63843
6.4032 0.63155
6.4207 0.6262
6.4499 0.62177
6.4606 0.61796
6.4807 0.90578
6.4898 0.77783
6.5024 0.7362
6.5151 0.71263
6.5276 0.69654
6.5347 0.68446
6.5417 0.67473
6.5486 0.65586
6.5545 0.63299
6.5595 0.61798
6.5647 0.6051
6.5699 0.5957
6.5779 0.9405
6.5854 0.87493
6.5938 0.84737
6.6006 0.83202
6.6075 0.82172
6.6142 0.81364
6.6211 0.80346
6.6279 0.78003
6.6348 0.76851
6.6417 0.75995
6.6487 0.71877
6.6556 0.6561
6.6625 0.61893
6.6694 0.59041
6.6775 0.86014
6.6845 0.72531
6.6915 0.66841
6.6985 0.64017
6.7047 0.62415
6.7097 0.61376
6.7147 0.60646
6.7197 0.60102
6.7258 0.5968
6.733 0.59425
6.7402 0.5924
6.7472 0.59097
6.7543 0.57698
6.7613 0.46907
6.7683 0.43666
6.7765 1.1357
6.7835 0.97104
6.7904 0.92094
6.7969 0.89332
6.8036 0.8761
6.8102 0.86445
6.8167 0.85604
6.8236 0.84961
6.8305 0.84448
6.8373 0.84021
6.8439 0.83654
6.8506 0.83331
6.8572 0.8304
6.8638 0.82774
6.8707 0.82528
6.8788 4.0493
6.8857 3.1749
6.8928 2.7798
6.8986 2.5685
6.9039 2.4979
6.9107 2.4122
6.9186 2.3062
6.9261 2.0912
6.9334 1.9273
6.9417 1.8824
6.958 1.8589
6.966 1.8461
6.9728 1.8378
6.9812 1.9016
6.9888 1.8169
6.9959 1.7619
7.0028 1.7391
7.0112 1.7306
7.0183 1.7266
7.0253 1.7244
7.0321 1.7231
7.0388 1.7223
7.0456 1.7217
7.0523 1.7214
7.0589 1.6404
7.0656 1.5731
7.0724 1.5263
7.0807 1.3952
7.0877 1.3513
7.0947 1.1526
7.1029 1.0418
7.1106 0.91337
7.1177 0.84691
7.1246 0.7986
7.1314 0.76199
7.1383 0.71785
7.1451 0.67726
7.1519 0.6429
7.1588 0.62194
7.1656 0.58647
7.1727 0.56542
7.1833 0.54321
7.1905 0.50575
7.1981 0.49244
7.2048 0.48399
7.2116 0.47793
7.2194 0.47365
7.2245 0.46242
7.2291 0.45736
7.2337 0.45417
7.2384 0.4517
7.243 0.44967
7.2476 0.44796
7.2522 0.4465
7.2568 0.40892
7.2613 0.35758
7.2659 0.3235
7.2706 0.29737
7.2751 0.27785
7.2797 0.26468
7.2854 4.1128
7.2901 3.5929
7.2948 3.4238
7.2994 3.2332
7.3041 3.0733
7.3088 3.0035
7.3135 2.9627
7.3182 2.9274
7.323 2.7303
7.3277 2.5753
7.3324 2.4188
7.337 2.2869
7.3417 2.1825
7.3464 2.1445
7.3511 1.9442
7.3557 1.8742
7.3605 1.8365
7.3652 1.7999
7.37 1.6151
7.3747 1.5151
7.3794 1.471
7.3849 1.4856
7.3895 1.3618
7.394 1.3245
7.3985 1.3047
7.403 1.2937
7.4076 1.2872
7.4121 1.27
7.4167 1.2616
7.4212 1.2152
7.4257 1.1589
7.4303 1.1362
7.4348 1.1239
7.4393 1.1158
7.4438 1.1111
7.4484 1.1026
7.4529 1.097
7.4574 1.0925
7.462 1.0808
7.4665 1.0717
7.4711 1.0652
7.4756 1.0597
7.4802 1.0468
7.4857 2.3435
7.4904 1.8255
7.4952 1.7474
7.4999 1.7121
7.5046 1.6907
7.5094 1.6754
7.5141 1.6627
7.5188 1.653
7.5235 1.646
7.5283 1.5417
7.533 1.4353
7.5377 1.388
7.5425 1.3544
7.5472 1.3229
7.5519 1.2781
7.5567 1.2272
7.5614 1.2039
7.5661 1.1223
7.5709 1.0809
7.5756 1.0526
7.5803 1.0316
7.585 1.0155
7.5906 4.4223
7.5952 3.7884
7.5998 3.4461
7.6044 3.1442
7.609 2.9822
7.6136 2.8582
7.6181 2.5083
7.6227 2.3913
7.6273 2.3443
7.6318 2.2687
7.6365 2.2166
7.6411 2.191
7.6475 2.1714
7.6543 2.1596
7.661 2.1526
7.6675 2.1
7.6742 2.0583
7.6808 1.9497
7.6883 4.8528
7.6931 4.0281
7.6979 3.7764
7.7028 3.6201
7.7075 3.2676
7.7123 3.1933
7.7171 3.1512
7.722 3.1219
7.7267 3.1
7.7315 3.0726
7.7363 3.0519
7.7412 3.0394
7.746 3.0299
7.7512 3.0064
7.7594 2.6765
7.7664 2.5271
7.7738 2.3735
7.7789 2.2525
7.784 2.1622
7.7897 3.1413
7.7944 2.6399
7.799 2.5509
7.8036 2.4005
7.8083 2.1734
7.8128 1.952
7.8174 1.8212
7.822 1.7421
7.8267 1.6905
7.8319 1.6544
7.837 1.6279
7.8423 1.5686
7.8489 1.541
7.8567 1.5196
7.8636 1.5054
7.8682 1.4954
7.8748 1.4725
7.8798 1.4538
7.8847 1.4277
7.8931 3.0231
7.8985 2.7834
7.9038 2.5969
7.9088 2.3235
7.9158 2.2038
7.9234 2.1419
7.9328 1.9545
7.9411 1.8042
7.9517 1.6979
7.9581 1.6227
7.9632 1.5229
7.9682 1.4451
7.9754 1.3719
7.9807 1.3216
7.9858 1.2812
7.9948 2.6701
7.9996 2.0038
8.0053 1.8527
8.0128 1.604
8.0182 1.3072
8.0261 1.1662
8.0333 1.0798
8.0387 1.0231
8.0443 0.93551
8.0492 0.8843
8.0542 0.8561
8.0588 0.8339
8.0634 0.81671
8.068 0.7698
8.0725 0.73677
8.0772 0.71498
8.0817 0.69861
8.0863 0.68545
8.0909 0.67446
8.0966 2.0039
8.1013 1.7345
8.106 1.6139
8.1108 1.5212
8.1155 1.4431
8.1202 1.3959
8.125 1.3631
8.1297 1.3465
8.1345 1.335
8.1392 1.3257
8.1443 1.3119
8.1492 1.3033
8.1542 1.2802
8.159 1.2645
8.1637 1.2562
8.1685 1.2502
8.1733 1.2455
8.1783 1.2417
8.1831 1.2386
8.1878 1.2362
8.1926 1.2342
8.1984 3.7901
8.2031 3.2373
8.2078 2.949
8.2126 2.7278
8.2173 2.5744
8.222 2.5314
8.2267 2.5
8.2314 2.4768
8.2363 2.4671
8.241 2.4541
8.2456 2.4462
8.2503 2.3941
8.255 2.2019
8.2597 2.0761
8.2645 2.0363
8.2692 2.0034
8.2739 1.7318
8.2787 1.5899
8.2834 1.4588
8.2881 1.4042
8.2928 1.3697
8.2986 3.3564
8.3033 3.0904
8.308 2.9985
8.3127 2.7606
8.3174 2.4209
8.3221 2.2729
8.3287 2.0189
8.3356 1.8979
8.341 1.8237
8.3457 1.6763
8.3503 1.5828
8.3552 1.5436
8.36 1.5217
8.3647 1.5098
8.3694 1.5014
8.3742 1.4728
8.3788 1.4354
8.3835 1.4195
8.3882 1.4102
8.3928 1.404
8.3985 5.2035
8.4033 3.6557
8.408 3.2865
8.4127 3.1508
8.4174 3.0873
8.4222 3.0434
8.4269 2.8249
8.4316 2.5797
8.4363 2.5002
8.441 2.4166
8.4457 2.2012
8.4504 2.0851
8.4551 1.9909
8.4599 1.943
8.4646 1.9218
8.4694 1.6544
8.4741 1.5227
8.4788 1.4092
8.4835 1.354
8.4882 1.322
8.4929 1.3014
8.4976 1.2628
8.5035 2.8678
8.5082 2.6133
8.5129 2.4139
8.5177 2.3189
8.5224 2.0287
8.5271 1.8762
8.5317 1.8114
8.5365 1.7284
8.5411 1.6918
8.5458 1.6696
8.5505 1.654
8.5552 1.5623
8.5599 1.5223
8.5646 1.4954
8.5694 1.4756
8.5741 1.4015
8.5789 1.3411
8.5835 1.3109
8.5883 1.2924
8.593 1.2794
8.5976 1.2694
8.6033 2.2257
8.6081 2.0574
8.6129 2.0019
8.6176 1.9679
8.6224 1.8341
8.6271 1.7905
8.6318 1.7377
8.6366 1.7024
8.6413 1.6575
8.6466 1.5685
8.6514 1.4855
8.6564 1.439
8.6612 1.3727
8.666 1.315
8.6707 1.2386
8.6754 1.204
8.6805 1.1855
8.6852 1.1532
8.69 0.80678
8.6947 0.70942
8.6994 0.68222
8.7053 1.7242
8.7101 1.5967
8.7149 1.5101
8.7197 1.4825
8.7245 1.469
8.7292 1.3442
8.734 1.2478
8.7387 1.1779
8.7435 1.1134
8.7485 1.0726
8.7532 1.0087
8.7581 0.92421
8.7628 0.85848
8.7676 0.81541
8.7725 0.78639
8.7773 0.71695
8.7824 0.68413
8.7872 0.66253
8.792 0.64649
8.7967 0.63395
8.8015 0.62386
8.8074 4.078
8.8122 3.8107
8.817 3.6401
8.8217 3.5445
8.8266 3.4642
8.8314 3.32
8.8362 3.2534
8.841 3.2151
8.8459 3.1701
8.8507 3.1033
8.8555 3.0414
8.8603 3.01
8.8651 2.9906
8.8699 2.8833
8.8747 2.7955
8.8794 2.7363
8.8842 2.7025
8.889 2.6735
8.8938 2.5639
8.8986 2.4793
8.9034 2.3614
8.9093 4.6555
8.9141 3.8346
8.9189 3.407
8.9238 3.1597
8.9286 2.9599
8.9335 2.832
8.9383 2.7613
8.9431 2.6805
8.948 2.6474
8.9529 2.6291
8.9577 2.5664
8.9626 2.5149
8.9674 2.3764
8.9723 2.2145
8.9772 2.0506
8.982 1.9997
8.9868 1.9001
8.9917 1.7805
8.9966 1.7381
9.0015 1.6753
9.0074 4.0717
9.0122 3.4891
9.017 3.1548
9.0218 2.9219
9.0266 2.7895
9.0314 2.7242
9.0361 2.4043
9.0409 2.2597
9.0457 2.0206
9.0505 1.746
9.0553 1.6594
9.0601 1.5913
9.0649 1.5522
9.0696 1.5309
9.0744 1.513
9.0792 1.5029
9.084 1.3989
9.0887 1.3392
9.0936 1.3085
9.0983 1.2886
9.1031 1.2748
9.109 3.9753
9.1138 3.4399
9.1186 3.289
9.1235 3.1154
9.1283 3.0108
9.1331 2.9571
9.1379 2.6928
9.1427 2.5807
9.148 2.4479
9.1529 2.3702
9.1579 2.2959
9.1627 2.1548
9.1675 2.091
9.1724 2.0533
9.1772 2.0272
9.1822 2.0072
9.187 1.8752
9.1919 1.7446
9.1967 1.6389
9.2015 1.5614
9.2063 1.5059
9.212 3.0121
9.2167 2.8746
9.2215 2.7501
9.2262 2.637
9.2308 2.482
9.2355 2.4068
9.2403 2.0009
9.245 1.8202
9.2497 1.7284
9.2545 1.6566
9.2592 1.62
9.2639 1.5259
9.2686 1.4793
9.2733 1.4578
9.278 1.4454
9.2827 1.4376
9.2875 1.4259
9.2922 1.4175
9.2969 1.4124
9.3016 1.4086
9.3064 1.4057
9.3123 3.4967
9.3171 3.1239
9.322 2.8694
9.3268 2.5404
9.3317 2.426
9.3366 2.2258
9.3414 2.1458
9.3463 2.0579
9.3511 2.0099
9.356 1.9245
9.3609 1.8782
9.3657 1.8255
9.3706 1.8007
9.3755 1.7804
9.3804 1.7653
9.3852 1.7101
9.3901 1.6413
9.3949 1.6031
9.3997 1.5793
9.4046 1.5576
9.4105 1.5413
9.4153 1.4829
9.42 1.4559
9.4247 1.4377
9.4295 1.4244
9.4342 1.4141
9.4394 1.4062
9.4441 1.3998
9.4489 1.3944
9.4536 1.3898
9.4583 1.3858
9.4631 1.3823
9.4678 1.3793
9.4725 1.3766
9.4773 1.3741
9.482 1.3616
9.4868 1.3381
9.4915 1.3286
9.4963 1.3226
9.501 1.3183
9.5057 1.3151
9.5104 1.3125
9.5163 2.9955
9.5212 2.8471
9.5261 2.6242
9.531 2.1487
9.5358 1.838
9.5407 1.5377
9.5456 1.4162
9.5504 1.3597
9.5553 1.3308
9.5601 1.2597
9.565 1.2077
9.5699 1.187
9.5748 1.1786
9.5796 1.1744
9.5845 1.1712
9.5893 1.1636
9.5942 1.1608
9.599 1.1212
9.6039 1.1085
9.6088 1.1029
9.6146 1.2236
9.6194 1.0934
9.6242 1.0277
9.6289 0.98659
9.6337 0.86165
9.6384 0.79572
9.6431 0.76275
9.6483 0.73984
9.6533 0.71163
9.6582 0.68261
9.6629 0.66678
9.6676 0.65143
9.6725 0.64382
9.6772 0.64091
9.682 0.63779
9.687 0.63608
9.6917 0.63542
9.6965 0.6351
9.7013 0.63491
9.706 0.6348
9.7107 0.63472
9.7167 2.6418
9.7216 2.4349
9.7264 2.3781
9.7313 2.296
9.7361 2.2415
9.741 2.1482
9.7458 2.101
9.7506 2.0785
9.7555 1.9471
9.7603 1.8664
9.7652 1.8403
9.7702 1.8223
9.775 1.8147
9.7799 1.8107
9.7847 1.8081
9.7896 1.724
9.7944 1.6639
9.7992 1.641
9.8041 1.5227
9.8089 1.4542
9.8138 1.3896
9.8196 4.1044
9.8245 3.7692
9.8293 3.5109
9.8341 3.4018
9.8389 3.0752
9.8437 2.9519
9.8484 2.7936
9.8532 2.6063
9.858 2.3874
9.8628 2.2494
9.8675 2.1795
9.8723 2.1383
9.8771 2.113
9.8818 1.9145
9.8866 1.8286
9.8913 1.7746
9.8961 1.7377
9.9008 1.712
9.9056 1.6938
9.9104 1.6809
9.9152 1.6576
9.9211 1.7555
9.926 1.6154
9.9308 1.5081
9.9357 1.4627
9.9406 1.4312
9.9454 1.4065
9.9503 1.3727
9.9551 1.3523
9.9601 1.3199
9.965 1.3025
9.9699 1.2901
9.9748 1.2803
9.9796 1.2721
9.9845 1.254
9.9894 1.2429
9.9942 1.236
9.9991 1.2276
10.004 1.2217
10.009 1.2171
10.014 1.2133
10.02 3.2702
10.024 2.8658
10.029 2.6331
10.034 2.5567
10.039 2.5045
10.043 2.477
10.048 2.4605
10.053 2.4517
10.058 2.446
10.063 2.4422
10.067 2.4286
10.072 2.3828
10.077 2.3427
10.081 2.3263
10.086 2.2606
10.091 2.2375
10.096 2.2172
10.101 2.2035
10.105 2.1887
10.11 2.0589
10.115 2.0296
10.121 6.2539
10.126 5.1042
10.131 4.145
10.135 3.6045
10.14 3.0969
10.146 2.8572
10.151 2.7579
10.156 2.6856
10.161 2.5602
10.166 2.5113
10.171 2.493
10.176 2.4848
10.181 2.4809
10.186 2.4757
10.191 2.4641
10.196 2.441
10.201 2.3439
10.206 2.2967
10.211 2.0991
10.216 1.9048
10.222 1.8887
10.226 1.6123
10.231 1.4077
10.236 1.3075
10.241 1.2529
10.246 1.1956
10.251 1.1417
10.255 1.1072
10.26 1.0826
10.265 1.0466
10.27 1.0189
10.275 1.0013
10.279 0.97193
10.284 0.94409
10.289 0.91117
10.294 0.89388
10.299 0.87545
10.303 0.86422
10.308 0.85553
10.313 0.84828
10.318 0.8401
10.324 0.83186
10.329 0.82508
10.334 0.81937
10.339 0.81432
10.344 0.80973
10.348 0.80549
10.353 0.80186
10.359 0.79897
10.364 0.79661
10.369 0.7947
10.374 0.79318
10.379 0.77736
10.384 0.76867
10.389 0.76206
10.394 0.7244
10.399 0.70269
10.403 0.63223
10.408 0.60405
10.413 0.58815
10.418 0.57767
10.424 4.0884
10.429 3.4434
10.434 3.1842
10.439 3.0678
10.444 2.882
10.449 2.8235
10.453 2.8016
10.458 2.7826
10.463 2.7732
10.468 2.6912
10.473 2.6662
10.477 2.6563
10.485 2.4817
10.492 2.3817
10.498 2.3117
10.503 2.2327
10.508 2.1932
10.513 2.1284
10.518 2.0805
10.523 2.0544
10.529 2.8397
10.534 2.7564
10.539 2.7298
10.544 2.4686
10.549 2.3576
10.554 2.2999
10.559 2.2707
10.564 2.2575
10.569 2.2295
10.574 2.1306
10.58 2.0859
10.585 2.0314
10.59 2.0056
10.595 1.9778
10.599 1.7966
10.605 1.739
10.61 1.7091
10.615 1.6926
10.619 1.6843
10.624 1.6798
10.631 1.6985
10.635 1.6608
10.64 1.6246
10.646 1.607
10.651 1.5779
10.656 1.5077
10.661 1.473
10.666 1.3611
10.67 1.2535
10.675 1.2173
10.68 1.199
10.685 1.1884
10.69 1.1814
10.695 1.1659
10.7 1.0763
10.705 1.0284
10.71 0.99911
10.715 0.97293
10.72 0.96058
10.725 0.95383
10.731 2.6305
10.736 2.4025
10.741 2.2578
10.746 2.1093
10.751 2.0447
10.756 1.9893
10.761 1.955
10.766 1.8535
10.771 1.8017
10.776 1.7764
10.781 1.7625
10.786 1.7506
10.791 1.7175
10.796 1.6752
10.801 1.6255
10.806 1.6016
10.811 1.587
10.816 1.5444
10.822 1.5293
10.827 1.5207
10.833 1.5303
10.838 1.52
10.842 1.5137
10.847 1.5099
10.852 1.5075
10.857 1.5058
10.862 1.4936
10.867 1.4804
10.872 1.4743
10.877 1.4345
10.882 1.4203
10.887 1.4129
10.891 1.3679
10.896 1.3421
10.901 1.3271
10.906 1.3178
10.911 1.3118
10.916 1.3079
10.921 1.3038
10.926 1.2981
10.932 1.4225
10.937 1.3867
10.942 1.3773
10.947 1.3717
10.952 1.3689
10.957 1.3671
10.962 1.3657
10.967 1.3643
10.972 1.3633
10.978 1.345
10.983 1.3186
10.988 1.3054
10.993 1.2972
10.998 1.2915
11.003 1.2873
11.008 1.2499
11.013 1.2179
11.018 1.2033
11.023 1.1937
11.028 1.1864
11.034 1.2536
11.039 1.2169
11.044 1.1999
11.049 1.189
11.054 1.1812
11.059 1.175
11.064 1.17
11.069 1.1659
11.074 1.1625
11.079 1.1595
11.084 1.1569
11.089 1.153
11.094 1.1176
11.099 1.0874
11.104 1.0721
11.109 1.0532
11.114 0.98333
11.119 0.95168
11.124 0.93256
11.129 0.92012
11.135 2.3716
11.14 2.1514
11.146 2.0546
11.151 1.9822
11.156 1.9374
11.161 1.9194
11.166 1.9096
11.171 1.9037
11.177 1.8998
11.182 1.8961
11.187 1.8478
11.192 1.8008
11.197 1.7244
11.203 1.6653
11.208 1.6357
11.213 1.5822
11.218 1.524
11.223 1.492
11.228 1.4704
11.233 1.3314
11.239 1.2548
11.244 1.2194
11.249 1.1974
11.254 1.1829
11.259 1.1728
11.264 1.1656
11.269 1.1605
11.274 1.1567
11.279 1.1538
11.284 1.1476
11.289 1.1426
11.294 1.1393
11.299 1.1371
11.304 1.1356
11.309 1.1345
11.314 1.096
11.319 1.0826
11.324 1.0446
11.329 1.0278
11.334 1.0207
11.34 1.1984
11.345 1.1624
11.35 1.1288
11.355 1.0996
11.36 1.0846
11.365 1.0563
11.37 1.0418
11.376 1.0322
11.381 1.0249
11.386 0.97687
11.391 0.91768
11.396 0.86662
11.401 0.82562
11.406 0.80038
11.411 0.78718
11.416 0.77892
11.421 0.75981
11.426 0.74592
11.431 0.73763
11.437 2.0959
11.442 1.3682
11.447 1.2767
11.452 1.2094
11.457 1.1698
11.464 1.1313
11.475 1.1068
11.48 1.0896
11.486 1.0659
11.494 1.0513
11.499 1.0435
11.504 1.0386
11.511 1.0351
11.516 1.0325
11.522 1.0301
11.528 0.98539
11.54 0.97169
11.547 0.9562
11.552 0.94809
11.56 0.94305
11.565 0.93958
11.571 0.93707
11.579 0.9352
11.584 0.93379
11.59 0.9327
11.595 0.93185
11.602 0.93121
11.612 0.93073
11.621 0.93034
11.63 0.93006
11.641 2.0664
11.649 1.5486
11.655 1.5026
11.663 1.4851
11.669 1.4731
11.677 1.4669
11.683 1.4405
11.689 1.4101
11.698 1.3936
11.703 1.3854
11.709 1.3779
11.714 1.3732
11.719 1.3676
11.724 1.2896
11.732 1.2625
11.738 1.2288
11.746 1.2071
11.751 1.1867
11.757 1.1658
11.762 1.1486
11.767 1.1302
11.772 1.1229
11.777 1.1168
11.782 1.0845
11.787 1.0581
11.792 1.0452
11.797 1.0363
11.802 1.0292
11.807 1.0231
11.813 1.0178
11.818 1.012
11.823 1.0052
11.828 0.99965
11.833 0.99485
11.838 0.9907
11.844 1.9603
11.85 1.6979
11.855 1.6015
11.86 1.5711
11.865 1.557
11.87 1.5488
11.875 1.5432
11.88 1.5392
11.885 1.5364
11.89 1.5346
11.895 1.5334
11.9 1.504
11.905 1.4553
11.91 1.4424
11.915 1.436
11.921 1.4321
11.926 1.4283
11.931 1.4239
11.936 1.4209
11.941 1.4123
11.947 1.4141
11.952 1.3692
11.958 1.3201
11.963 1.3055
11.968 1.3002
11.973 1.2873
11.978 1.2734
11.983 1.2658
11.988 1.261
11.993 1.2579
11.998 1.2559
12.003 1.2546
12.009 1.252
12.014 1.2493
12.019 1.2455
12.024 1.2318
12.029 1.19
12.034 1.1517
12.039 1.126
12.044 1.1083
12.051 1.0993
12.056 1.0947
12.061 1.0919
12.066 1.0893
12.071 1.0879
12.076 1.087
12.081 1.0696
12.086 1.0623
12.091 1.0586
12.096 1.0557
12.101 1.0537
12.107 1.0123
12.112 0.96
12.117 0.93345
12.122 0.91504
12.127 0.90088
12.132 0.88939
12.137 0.88
12.142 0.8668
12.149 0.94691
12.155 0.88805
12.16 0.85106
12.165 0.83394
12.17 0.82256
12.175 0.81374
12.18 0.80652
12.186 0.80045
12.191 0.79536
12.196 0.79097
12.201 0.78697
12.206 0.76542
12.212 0.75503
12.217 0.74849
12.222 0.69277
12.227 0.66741
12.232 0.64709
12.238 0.6241
12.243 0.61495
12.249 0.64707
12.254 0.63348
12.259 0.62829
12.264 0.62529
12.269 0.62343
12.275 0.61035
12.28 0.60545
12.285 0.602
12.29 0.59938
12.295 0.59718
12.3 0.59527
12.305 0.59373
12.31 0.59256
12.315 0.59168
12.321 0.59099
12.326 0.59045
12.331 0.5899
12.336 0.58941
12.341 0.58899
12.346 0.58864
12.352 1.0349
12.358 0.961
12.363 0.94121
12.368 0.93224
12.374 0.91767
12.379 0.90959
12.384 0.90474
12.39 0.8995
12.395 0.89462
12.4 0.8916
12.406 0.88937
12.411 0.88317
12.417 0.87766
12.422 0.875
12.427 0.87345
12.433 0.87241
12.438 0.87166
12.443 0.87112
12.449 0.8707
12.455 1.0774
12.46 1.03
12.465 1.0118
12.47 1.0032
12.475 0.99836
12.48 0.99535
12.485 0.99332
12.49 0.99189
12.495 0.99083
12.501 0.99003
12.506 0.98452
12.511 0.97961
12.516 0.97517
12.521 0.97262
12.526 0.97136
12.531 0.96685
12.536 0.96353
12.541 0.96222
12.546 0.96159
12.551 0.96126
12.558 0.94626
12.563 0.93188
12.568 0.92657
12.574 0.92418
12.579 0.92283
12.584 0.92197
12.589 0.92139
12.594 0.92096
12.6 0.92064
12.605 0.91876
12.61 0.91714
12.615 0.91634
12.621 0.91582
12.626 0.91544
12.631 0.91515
12.636 0.91373
12.642 0.91157
12.649 0.91045
12.656 1.0918
12.661 0.91929
12.666 0.88697
12.671 0.87441
12.676 0.83281
12.681 0.82434
12.687 0.82073
12.692 0.81877
12.698 0.81767
12.703 0.81705
12.708 0.80449
12.713 0.79863
12.718 0.79572
12.723 0.79405
12.728 0.79009
12.733 0.78789
12.739 0.78662
12.744 0.78577
12.749 0.77496
12.754 0.75673
12.76 1.2348
12.766 1.1772
12.771 1.1513
12.776 1.1081
12.781 1.0722
12.787 1.0418
12.792 1.026
12.797 1.0132
12.802 1.0057
12.807 1.001
12.813 0.99781
12.818 0.9957
12.823 0.9878
12.828 0.97868
12.834 0.97462
12.839 0.97248
12.844 0.97122
12.849 0.97039
12.855 0.96983
12.861 1.4069
12.866 1.3586
12.871 1.3316
12.876 1.3088
12.881 1.2933
12.887 1.2819
12.892 1.261
12.897 1.2504
12.902 1.1962
12.907 1.1229
12.912 1.0861
12.917 1.0595
12.922 1.0439
12.927 1.0328
12.933 1.0192
12.938 1.0099
12.943 1.0044
12.948 1.0008
12.953 0.99827
12.959 1.9153
12.965 1.2971
12.97 1.2131
12.975 1.1711
12.981 1.1494
12.986 1.137
12.991 1.1141
12.996 1.1052
13.002 1.0999
13.007 1.0964
13.012 0.97292
13.017 0.94544
13.023 0.92538
13.028 0.91803
13.033 0.91372
13.038 0.91119
13.044 0.90941
13.049 0.90821
13.054 0.90753
13.06 0.92019
13.066 0.91021
13.071 0.90723
13.076 0.90616
13.081 0.90563
13.086 0.90531
13.091 0.90509
13.097 0.90493
13.102 0.9048
13.107 0.9047
13.112 0.90461
13.117 0.90454
13.122 0.90449
13.127 0.90444
13.133 0.87595
13.138 0.8672
13.143 0.86408
13.149 0.86231
13.154 0.8611
13.159 0.83875
13.166 0.90965
13.171 0.87975
13.176 0.86794
13.182 0.86044
13.187 0.84654
13.192 0.83885
13.198 0.83366
13.204 0.82687
13.209 0.82414
13.214 0.82262
13.22 0.82169
13.225 0.8208
13.23 0.81982
13.236 0.81929
13.241 0.81895
13.246 0.81873
13.252 0.81859
13.257 0.8185
13.264 1.0409
13.269 0.99236
13.274 0.98571
13.279 0.97455
13.284 0.96534
13.289 0.96084
13.294 0.95654
13.299 0.95433
13.305 0.95291
13.31 0.95161
13.315 0.95036
13.32 0.94844
13.325 0.93727
13.33 0.93319
13.335 0.93133
13.34 0.93034
13.345 0.9256
13.351 0.92308
13.356 0.92151
13.361 0.92071
13.367 1.6629
13.373 1.6174
13.378 1.5997
13.384 1.59
13.389 1.5839
13.395 1.5798
13.4 1.577
13.405 1.575
13.411 1.5481
13.416 1.5332
13.422 1.5286
13.427 1.3743
13.433 1.326
13.438 1.2976
13.443 1.2769
13.449 1.2614
13.454 1.2497
13.46 1.2034
13.466 1.3249
13.472 1.2669
13.477 1.2401
13.482 1.2268
13.487 1.2202
13.492 1.2164
13.498 1.2114
13.503 1.2075
13.508 1.1761
13.513 1.1695
13.518 1.167
13.524 1.1597
13.529 1.1574
13.534 1.0409
13.539 1.0148
13.544 1.0089
13.55 1.0069
13.555 1.0061
13.56 1.0057
13.565 1.0055
13.572 0.99307
13.577 0.97385
13.583 0.96145
13.588 0.94237
13.594 0.93502
13.599 0.93306
13.605 0.91674
13.61 0.90437
13.616 0.89837
13.621 0.89285
13.627 0.89112
13.632 0.88984
13.637 0.88918
13.643 0.87034
13.649 0.7542
13.655 0.71486
13.661 0.68754
13.666 0.6648
13.673 0.62507
13.678 0.59626
13.683 0.57355
13.689 0.55335
13.694 0.53478
13.699 0.51404
13.705 0.49657
13.71 0.47569
13.715 0.45833
13.721 0.44323
13.726 0.42913
13.731 0.41567
13.736 0.40273
13.742 0.38486
13.747 0.37031
13.752 0.35807
13.757 0.34697
13.763 0.33657
13.768 0.32665
13.775 0.30748
13.78 0.29336
13.785 0.28258
13.791 0.27289
13.796 0.26379
13.802 0.25444
13.807 0.24567
13.813 0.2377
13.818 0.23011
13.824 0.2228
13.829 0.21574
13.834 0.2089
13.84 0.20229
13.845 0.19589
13.851 0.18969
13.856 0.18368
13.862 0.17787
13.867 0.17224
13.874 0.16245
13.879 0.15551
13.884 0.14997
13.89 0.14476
13.895 0.13977
13.9 0.13369
13.906 0.1282
13.911 0.12361
13.916 0.11942
13.922 0.11547
13.927 0.11171
13.933 0.10811
13.938 0.10463
13.943 0.10127
13.949 0.098019
13.954 0.094878
13.959 0.091838
13.964 0.088895
13.97 0.086046
13.977 0.089732
13.982 0.085237
13.988 0.081582
13.993 0.078158
13.999 0.074894
14.004 0.071772
14.01 0.068781
14.015 0.065916
14.021 0.063171
14.026 0.06054
14.032 0.058019
14.038 0.055603
14.043 0.053287
14.049 0.051068
14.054 0.048941
14.06 0.046902
14.065 0.044948
14.071 0.043076
14.078 0.055126
14.083 0.050578
14.088 0.047404
14.093 0.044543
14.099 0.041879
14.104 0.039394
14.109 0.037065
14.114 0.034875
14.12 0.032816
14.125 0.030878
14.13 0.029056
14.135 0.027341
14.141 0.025727
14.146 0.024208
14.151 0.022785
14.157 0.021465
14.162 0.020228
14.167 0.019066
14.173 0.01797
14.179 0.017149
14.185 0.016061
14.191 0.015065
14.196 0.014134
14.202 0.013265
14.208 0.012465
14.214 0.011719
14.219 0.011021
14.225 0.010367
14.231 0.0097515
14.236 0.0091731
14.242 0.0086292
14.247 0.0081175
14.253 0.0076362
14.259 0.0071835
14.264 0.0067576
14.27 0.0063569
14.276 0.00598
14.282 0.0067018
14.288 0.0061492
14.293 0.0056912
14.298 0.0052791
14.304 0.0049002
14.309 0.0045494
14.314 0.0042241
14.32 0.0039221
14.325 0.0036417
14.331 0.0033813
14.336 0.0031395
14.341 0.002915
14.347 0.0027065
14.352 0.002513
14.357 0.0023332
14.363 0.0021663
14.368 0.0020114
14.374 0.0018675
14.38 0.001749
14.386 0.0016054
14.391 0.0014834
14.397 0.0013714
14.402 0.0012679
14.408 0.0011722
14.413 0.0010839
14.419 0.0010022
14.425 0.00092667
14.43 0.00085684
14.436 0.00079226
14.441 0.00073255
14.447 0.00067733
14.452 0.00062628
14.458 0.00057908
14.463 0.00053543
14.469 0.00049507
14.474 0.00045775
14.481 0.00055676
14.486 0.00046171
14.492 0.00041203
14.497 0.00037008
14.502 0.00033306
14.508 0.00029995
14.513 0.00027018
14.519 0.00024337
14.524 0.00021921
14.53 0.00019745
14.535 0.00017784
14.54 0.00016018
14.546 0.00014426
14.551 0.00012993
14.556 0.00011702
14.562 0.00010539
14.567 9.4919e-05
14.573 8.5486e-05
14.578 7.6991e-05
14.585 7.487e-05
14.59 6.637e-05
14.596 5.8935e-05
14.601 5.2353e-05
14.607 4.6515e-05
14.613 4.1334e-05
14.618 3.6732e-05
14.624 3.2645e-05
14.629 2.9013e-05
14.635 2.5785e-05
14.64 2.2918e-05
14.646 2.0369e-05
14.652 1.8104e-05
14.658 1.609e-05
14.664 1.4301e-05
14.669 1.2711e-05
14.675 1.1298e-05
14.68 1.0041e-05
14.687 8.9111e-06
14.692 7.9112e-06
14.698 7.024e-06
14.703 6.236e-06
14.709 5.5362e-06
14.714 4.9148e-06
14.72 4.363e-06
14.725 3.8731e-06
14.73 3.4382e-06
14.735 3.052e-06
14.741 2.7093e-06
14.746 2.405e-06
14.751 2.1349e-06
14.757 1.8951e-06
14.762 1.6822e-06
14.767 1.4933e-06
14.773 1.3256e-06
14.778 1.1767e-06
14.783 1.0445e-06
14.79 9.2893e-07
14.796 8.2401e-07
14.801 7.3092e-07
14.807 6.4834e-07
14.812 5.7508e-07
14.818 5.1009e-07
14.824 4.5245e-07
14.829 4.0131e-07
14.835 3.5596e-07
14.841 3.1573e-07
14.846 2.8004e-07
14.852 2.4839e-07
14.857 2.2032e-07
14.863 1.9542e-07
14.869 1.7333e-07
14.874 1.5374e-07
14.88 1.3636e-07
14.885 1.2095e-07
14.892 1.0652e-07
14.897 9.3538e-08
14.903 8.2253e-08
14.908 7.2353e-08
14.913 6.3653e-08
14.919 5.6002e-08
14.924 4.9272e-08
14.929 4.3352e-08
14.935 3.8143e-08
14.94 3.356e-08
14.945 2.9529e-08
14.951 2.5981e-08
14.956 2.286e-08
14.961 2.0114e-08
14.967 1.7697e-08
14.972 1.5572e-08
14.978 1.3701e-08
14.983 1.2055e-08
14.99 1.1636e-08
14.995 9.271e-09
15.001 7.5917e-09
15.006 6.2295e-09
15.012 5.1131e-09
15.017 4.1969e-09
15.023 3.445e-09
15.028 2.8278e-09
15.034 2.3211e-09
15.039 1.9052e-09
15.045 1.564e-09
15.05 1.2837e-09
15.056 1.0538e-09
15.061 8.6495e-10
15.067 7.0991e-10
15.072 5.8277e-10
15.078 4.7837e-10
15.083 3.9264e-10
15.089 3.223e-10
15.095 2.6449e-10
15.101 2.17e-10
15.107 1.7811e-10
15.112 1.4619e-10
15.118 1.1991e-10
15.123 9.8362e-11
15.123 9.8362e-11


==> data/ri/ri-sgra-10.dat <==
step	residual	objective	error
1	0.941909673245	1.99143631755	0.944462198246
11	0.106864534189	120.744837217	0.425226819182
21	0.0518011499442	129.637071988	0.399381986762
31	0.0302061858196	132.730080413	0.391747542387
41	0.0189158081721	134.238149659	0.389135091622
51	0.012524004162	135.032656259	0.388142297447
61	0.00858698618726	135.482987624	0.387715319532
71	0.00605886530147	135.749571719	0.387519958676
81	0.00435386314568	135.915236447	0.387430064692
91	0.00317900555367	136.021779309	0.387386572644
101	0.00235636126104	136.091076197	0.387363958973
111	0.00176901469245	136.136965816	0.387353543496
121	0.00134819460146	136.167903519	0.387348475842
131	0.00104093733212	136.189001823	0.387346013788
141	0.000813075827226	136.203491609	0.387344947193
151	0.000642803397518	136.213590123	0.387344857929
161	0.000512849742955	136.220714107	0.387345024915
171	0.000413100684689	136.22577588	0.387345157884
181	0.000335227238897	136.22944889	0.38734550458
191	0.000273917804676	136.232150736	0.387345913714
201	0.000225283166365	136.234160568	0.38734629866
211	0.000186426277692	136.235668468	0.387346671092
221	0.000155107269174	136.236813874	0.387347007371
231	0.000129538395929	136.237704132	0.387347308115
241	0.000108620943785	136.23838791	0.387347583319
251	9.14038760751e-05	136.238916712	0.387347810717
261	7.71919672245e-05	136.239326445	0.387348001174
271	6.53986534424e-05	136.239647032	0.387348167717
281	5.55662181725e-05	136.239900726	0.387348307427
291	4.73266071509e-05	136.240102179	0.387348428406
301	0.0737523461151	137.178721916	0.371968372425
311	0.0462972653813	139.120675054	0.351194057585
321	0.033713274355	140.015321612	0.341133356156
331	0.0230040393912	141.975287873	0.335100909261
341	0.0169433420681	142.729901082	0.332535921267
351	0.0127597515173	143.157896015	0.330927869409
361	0.00953288187438	143.846226663	0.329844975509
371	0.00745519042557	144.058999555	0.329235347609
381	0.00601173930079	144.169027093	0.328817070595
391	0.00481362274626	144.425973555	0.328502965854
401	0.00395286052887	144.494263437	0.328311878205
411	0.0033243052285	144.522060069	0.328175277777
421	0.00276509551034	144.630875714	0.328066661537
431	0.00233613861932	144.656175499	0.327996174028
441	0.00200532298552	144.664396722	0.327943392576
451	0.00169959815175	144.716483255	0.327900048032
461	0.00145117861657	144.728134805	0.32787138132
471	0.00125690037884	144.731583654	0.327849845228
481	0.00107881802776	144.75835096	0.327832022576
491	0.000934319392786	144.763557136	0.327819870883
501	0.000820653378569	144.764497861	0.32781026192
511	0.000713766691819	144.778829918	0.327802275426
521	0.000623792158149	144.781603857	0.327796376557
531	0.000551628461173	144.782252515	0.32779147548
541	0.000483735470533	144.790493303	0.327787750668
551	0.000426432636289	144.791964371	0.327784797415
561	0.000380032631662	144.792441761	0.327782174805
571	0.000335892337704	144.797383385	0.32778052901
581	0.000298055288255	144.79831542	0.327779021218
591	0.000267055351992	144.798784667	0.327777543219
601	0.0398438844366	144.494263681	0.320677837373
611	0.0276053553873	145.016577295	0.312878972046
621	0.021032154788	145.709539323	0.307568886486
631	0.0171147447241	146.1289985	0.304940113963
641	0.0141426122886	146.601367537	0.302854744467
651	0.0117837601421	146.880176661	0.301662086267
661	0.00977778877915	147.230742028	0.300722035434
671	0.00815776342497	147.459699815	0.300148575236
681	0.00679863233286	147.702564935	0.299717474716
691	0.00571609771753	147.864105316	0.299433946766
701	0.00486144265708	148.008371682	0.299226870047
711	0.00416488562142	148.104506037	0.299075888691
721	0.00361353645399	148.188509457	0.298970029719
731	0.00313344149453	148.249877933	0.298886009003
741	0.00275526828123	148.301972709	0.298830577837
751	0.00241402650798	148.341246467	0.29878226634
761	0.00213625581278	148.375748876	0.298752351073
771	0.00188409866653	148.403319952	0.298723537815
781	0.00167402583293	148.42777835	0.298707932791
791	0.00148252019837	148.447535838	0.298691015575
801	0.00132440236102	148.464738228	0.298683808023
811	0.00117963468813	148.478852616	0.298673793321
821	0.00105648786579	148.491712332	0.298670464513
831	0.000944518206706	148.502065892	0.298664208315
841	0.000850068949937	148.511877037	0.298662972288
851	0.000763676091085	148.519552257	0.298659178583
861	0.000690532026868	148.526874006	0.298659083165
871	0.00062360358489	148.532419519	0.298656760108
881	0.000565853775455	148.537926191	0.298657175723
891	0.000512810425706	148.542283277	0.298655829155
901	0.0402586112959	148.935484511	0.289391015283
911	0.0289806580488	149.629973899	0.280539260555
921	0.0230755128685	150.277109796	0.275440493451
931	0.0189085190919	150.805933714	0.272099703039
941	0.015686540178	151.230578053	0.269833071717
951	0.013080023824	151.59023558	0.268283531856
961	0.0108377201705	151.94089674	0.267229567506
971	0.00890833512366	152.265304281	0.266536427796
981	0.00734860160647	152.540534452	0.266081285135
991	0.006162122561	152.751871979	0.265774817292
1001	0.00525153862983	152.908757421	0.265557690395
1011	0.00453930733145	153.02781171	0.265398279191
1021	0.00397180110022	153.119899805	0.265278268417
1031	0.00350884310398	153.19212214	0.265186237118
1041	0.0031157110296	153.251669895	0.2651145632
1051	0.00277448994868	153.302875178	0.265058060757
1061	0.00248540518473	153.34643297	0.265013583631
1071	0.00223814803285	153.383179379	0.264978386054
1081	0.00202526365935	153.414429334	0.264950150733
1091	0.00183845141023	153.441012201	0.264926843645
1101	0.00167282589355	153.464022872	0.264907524992
1111	0.00152636558385	153.483908502	0.264891770274
1121	0.0013951913128	153.501126399	0.264878994931
1131	0.00127846156281	153.516082656	0.264868539185
1141	0.00117371332391	153.529157685	0.264859955014
1151	0.00107857193489	153.540735525	0.264853014606
1161	0.000993637336768	153.550674499	0.264847345764
1171	0.000916431164433	153.559570569	0.264842622657
1181	0.000845922555694	153.567623419	0.264838689906
1191	0.000782672609557	153.574802695	0.264835479065
1201	0.0408923893933	153.845678876	0.251847447741
1211	0.0300340263177	153.978359724	0.242864670033
1221	0.0228218007724	154.63566666	0.234534206177
1231	0.0191878289281	155.516265445	0.229598635374
1241	0.0159138694261	155.541909528	0.226960922603
1251	0.0132599202837	155.957895324	0.224528803093
1261	0.0112765572993	156.558259456	0.22289684251
1271	0.00958902757371	156.602885658	0.221947501356
1281	0.00827717124277	156.871259368	0.221089062121
1291	0.0071570688265	157.234001091	0.220462399392
1301	0.00618562173237	157.291773182	0.22008027124
1311	0.00542354317496	157.465710058	0.219743026416
1321	0.00480370867426	157.669559787	0.219478316805
1331	0.00422553990874	157.699384047	0.21930733342
1341	0.00375006422523	157.800495245	0.219156808722
1351	0.00337900401357	157.915690935	0.219029726173
1361	0.00300860311626	157.928279555	0.218945522041
1371	0.00270390416106	157.990423301	0.21887122263
1381	0.00246412104092	158.059133567	0.218805258253
1391	0.00221345993972	158.06393213	0.21876036999
1401	0.00200898110253	158.104755572	0.218720875303
1411	0.0018459190395	158.147282788	0.218683546873
1421	0.00166938155242	158.149225913	0.218657439956
1431	0.00152619082125	158.178130379	0.218634819885
1441	0.00141339986915	158.205882358	0.218612333721
1451	0.00128919688547	158.207029544	0.218596598879
1461	0.00118805235027	158.227823621	0.218583584511
1471	0.00110742203789	158.246127005	0.218569739051
1481	0.00101728767	158.246494935	0.218560033623
1491	0.000944189845139	158.261421267	0.218552231891
1501	0.0347674167478	158.439115838	0.204324482891
1511	0.0245448526186	158.450220599	0.195480215433
1521	0.0201641460073	158.922527045	0.189900500388
1531	0.015761193476	159.371699792	0.184588966626
1541	0.0133301107793	159.609863126	0.182077048764
1551	0.0114451898004	159.998206534	0.179573513301
1561	0.00983611797696	160.106750511	0.178218965662
1571	0.00872443853467	160.496340935	0.176916989895
1581	0.00758972986619	160.500560951	0.176072220143
1591	0.00697211759405	160.607171674	0.175419860756
1601	0.00616169035425	160.764726725	0.174755858545
1611	0.00555091116792	160.832875911	0.174330064749
1621	0.00503987436847	160.994263129	0.173895139993
1631	0.00450604740073	161.029605809	0.173618087872
1641	0.00410132488568	161.200892218	0.173344716887
1651	0.00368081640696	161.207574698	0.173155363833
1661	0.0033918153042	161.265656334	0.173000121077
1671	0.00304753444941	161.341568402	0.172850864753
1681	0.00276822137992	161.375821181	0.172747543126
1691	0.00254936446035	161.447438213	0.172646141552
1701	0.00231821679343	161.460030821	0.17257668065
1711	0.00214095232442	161.53437159	0.172509570153
1721	0.00195219559793	161.535202348	0.172460818391
1731	0.00181953626339	161.559299627	0.172420991334
1741	0.00166294258012	161.59315991	0.172381032565
1751	0.0015217391501	161.606172055	0.172352024044
1761	0.00142189364135	161.639100079	0.17232496042
1771	0.00130298217217	161.641734636	0.172305664327
1781	0.00121660368019	161.677316768	0.172287325074
1791	0.00112307419029	161.675844797	0.172273862008
1801	0.0139469328039	161.355154486	0.168894373494
1811	0.0106403775192	161.228223323	0.166966340788
1821	0.00885764990451	161.268972614	0.165656714081
1831	0.00774985640691	161.334042682	0.164665231989
1841	0.00683557977163	161.457311853	0.16368240614
1851	0.00604392608143	161.509281276	0.163096857655
1861	0.00543899219836	161.564808201	0.162629075083
1871	0.00502787754458	161.604022209	0.162228973134
1881	0.00470332529343	161.69978451	0.161810266499
1891	0.00429926247682	161.729148862	0.161520636429
1901	0.00394969893061	161.762764301	0.161276182472
1911	0.00369399534763	161.784255497	0.161058264991
1921	0.00350966411875	161.850529686	0.160828506027
1931	0.0032368218448	161.872668832	0.160661817773
1941	0.00299197965893	161.896844837	0.160519077313
1951	0.00280609540225	161.912056265	0.160391562051
1961	0.00267633783528	161.958589213	0.160258290343
1971	0.00248248104388	161.977715066	0.160159188282
1981	0.00230517301853	161.994974195	0.160073388852
1991	0.00216823876391	162.005829231	0.159996060789
2001	0.00207773742322	162.037160426	0.15991524513
2011	0.00193795025916	162.052630042	0.159853897969
2021	0.00181030919606	162.064842171	0.159800301463
2031	0.00171071984311	162.07210124	0.159751615127
2041	0.0016447024306	162.093129941	0.159700354138
2051	0.00154120229168	162.105465516	0.159661302839
2061	0.00144684597297	162.114764884	0.159626496258
2071	0.0013718757473	162.120184115	0.159594569462
2081	0.00132396692387	162.135307252	0.15956075752
2091	0.00124765948848	162.145212392	0.159534516004
2101	0.0199020326843	162.182845021	0.151997252188
2111	0.015144340807	162.048568356	0.147709777881
2121	0.0127152525431	162.107862535	0.144820635479
2131	0.0110811640301	162.15431966	0.142617579371
2141	0.00980544805905	162.202804024	0.140894525204
2151	0.00872961848859	162.259606053	0.139500600205
2161	0.00790651161366	162.299190095	0.138365639366
2171	0.00718996655713	162.364068408	0.13742487157
2181	0.00663712925228	162.409739845	0.136632925202
2191	0.00612298896476	162.620413522	0.13584450765
2201	0.00558860006026	162.652772115	0.13531837657
2211	0.00509409833149	162.677308484	0.134872702862
2221	0.00474043786518	162.711287227	0.134493103023
2231	0.00436892714619	162.744176428	0.13416379919
2241	0.00404269765535	162.779735394	0.13388018408
2251	0.00378639620755	162.80434407	0.133634353288
2261	0.00352703459933	162.842929869	0.133419185161
2271	0.00332721301654	162.865753263	0.13322940808
2281	0.00312728477278	162.96903156	0.133045467414
2291	0.00291751970659	162.985413923	0.132909490732
2301	0.00269612782822	162.999383454	0.132792010917
2311	0.00254520557414	163.018783548	0.132691260612
2321	0.00238021649319	163.040852492	0.132600540994
2331	0.0022278975753	163.058217797	0.132521251572
2341	0.00211272778001	163.069503986	0.132454306511
2351	0.00199287032681	163.088387882	0.132393425778
2361	0.00190736660486	163.100881805	0.132338370724
2371	0.00181406176833	163.155100602	0.132285381375
2381	0.0017107092988	163.163162016	0.13224404216
2391	0.00159868126099	163.171646487	0.132207949276
2401	0.0149181771816	163.010540491	0.12605786581
2411	0.0118239084849	162.816173851	0.122909111238
2421	0.0100553442853	162.730926569	0.120707545999
2431	0.00882069732229	162.683336697	0.11903044513
2441	0.00788714449887	162.657480446	0.117696894794
2451	0.0071276972884	162.644083857	0.116612593958
2461	0.00650177516426	162.636968865	0.115712945572
2471	0.00597688320441	162.635606624	0.114958679068
2481	0.00552578877909	162.63721346	0.114315629577
2491	0.00513338097968	162.640553153	0.113761665481
2501	0.00479283314642	162.644548561	0.113280538057
2511	0.00449008516053	162.649531024	0.112858652366
2521	0.00421930437604	162.656126408	0.112486252176
2531	0.00396086659266	162.664376788	0.112156928364
2541	0.0037217409673	162.674491851	0.111865980333
2551	0.00350302413265	162.685991033	0.111607832152
2561	0.00330434906349	162.697357716	0.111378913593
2571	0.00311863464364	162.70949863	0.111175692301
2581	0.00294640117791	162.722353367	0.110994938905
2591	0.00278756321112	162.73561984	0.110833806254
2601	0.00264543223899	162.748407624	0.110689289272
2611	0.00251407347015	162.76058155	0.110559069116
2621	0.002392268594	162.772348363	0.110441576352
2631	0.00227498566456	162.783748538	0.110335399725
2641	0.00216591953719	162.794891085	0.110239482394
2651	0.00206539735395	162.80538604	0.110152333678
2661	0.00196874222399	162.815703233	0.110072643931
2671	0.00187662046382	162.825871153	0.110000292629
2681	0.00178941883761	162.836101617	0.109934500592
2691	0.00170831211357	162.845972446	0.109874738969
2701	0.00682317352786	162.658916435	0.108091952561
2711	0.00640894595777	162.59162401	0.107759138855
2721	0.00503700852206	162.517846234	0.106860644964
2731	0.00435724845818	162.490714981	0.106270040396
2741	0.00389794468569	162.479435297	0.105816668658
2751	0.00359230249761	162.478986994	0.105449403038
2761	0.00332998764612	162.486729701	0.105142944046
2771	0.00309995894079	162.490803886	0.104884560655
2781	0.0029200739992	162.500911999	0.104657887445
2791	0.00277649442356	162.510013626	0.104463473467
2801	0.00262277593137	162.520324395	0.104290344861
2811	0.00248093604029	162.529716592	0.104134412518
2821	0.00235532023052	162.531356969	0.10401977969
2831	0.00220803065092	162.536106514	0.103892517342
2841	0.00209430989334	162.541045004	0.103775750372
2851	0.00198552182577	162.546602879	0.1036696159
2861	0.00191082938418	162.555620245	0.103570325551
2871	0.00183217589611	162.568948542	0.103480915664
2881	0.00175470911277	162.573983896	0.10340068548
2891	0.00169132008805	162.581521539	0.103324608472
2901	0.00164027653834	162.586737153	0.103256822666
2911	0.00157807639388	162.593816488	0.10319364918
2921	0.00151642217428	162.599571372	0.103134541954
2931	0.00146390944416	162.600360435	0.103086828932
2941	0.00138744642481	162.604984286	0.103037455155
2951	0.00133057859114	162.608002117	0.102990712543
2961	0.0012718634449	162.612620866	0.102946778199
2971	0.0012316119865	162.619353858	0.10290477208
2981	0.00118849094383	162.629490127	0.102867072404
2991	0.00114484784198	162.632525602	0.102833217359
3001	0.00982706671644	162.652438993	0.0992878097141
3011	0.00864379103844	162.421326344	0.0987091971664
3021	0.00708598150079	162.363759351	0.0968321102874
3031	0.00637389162584	162.360367855	0.0955673514318
3041	0.0058873042184	162.358964682	0.0945729419133
3051	0.00549057336952	162.353532389	0.0937708185069
3061	0.00517260017543	162.328980197	0.0930973672085
3071	0.00466614201196	162.196460356	0.0927111485886
3081	0.00435385250122	162.188885235	0.0921623288969
3091	0.00413777058566	162.210774653	0.091684294415
3101	0.00395665779947	162.227257794	0.091266357619
3111	0.00377527496448	162.238540163	0.0909034421784
3121	0.00361346655574	162.233767801	0.0905835254758
3131	0.00332901529517	162.15384084	0.0903723178251
3141	0.00315595979513	162.159970622	0.0900982510759
3151	0.00304658834785	162.18278994	0.0898498248372
3161	0.00295481522249	162.194076413	0.0896236072239
3171	0.00285721712156	162.205596995	0.0894180490791
3181	0.0027444745344	162.205448376	0.0892331608673
3191	0.00255888112271	162.149547848	0.0891010410351
3201	0.00244451678577	162.156867888	0.0889403963919
3211	0.00237109600378	162.175286373	0.0887928076473
3221	0.00230436513441	162.183110381	0.0886557451189
3231	0.00223610705455	162.194690077	0.0885292626149
3241	0.00214876911471	162.197792173	0.0884140586005
3251	0.00201140115672	162.15976302	0.0883292734003
3261	0.00192119768164	162.170681555	0.088230586027
3271	0.00185905835317	162.189611366	0.0881399125312
3281	0.00179864375801	162.200113617	0.0880552285958
3291	0.00174267882198	162.216181326	0.0879771992557
3301	0.00511036525349	162.108502695	0.0866063022747
3311	0.00467447924943	162.038951598	0.086360649925
3321	0.0038598986677	161.999784476	0.0856940236724
3331	0.00345384618466	161.980627453	0.0852457007066
3341	0.00321307656194	161.966124492	0.0849066866454
3351	0.00296002481695	161.931412328	0.0847323271271
3361	0.00275411352186	161.935344814	0.0844662720065
3371	0.00258741292256	161.929627345	0.0842417482642
3381	0.00247117706867	161.930386644	0.0840502302764
3391	0.0023311070713	161.898589794	0.0839332044595
3401	0.00217882998596	161.905087329	0.0837726503685
3411	0.00208208545342	161.908488351	0.0836335221396
3421	0.00201202112145	161.911382873	0.0835068223401
3431	0.00194893926016	161.907404127	0.0833948678695
3441	0.00181323780447	161.891600064	0.0833157694467
3451	0.0017499696675	161.90044065	0.0832193227981
3461	0.00169211355411	161.90060001	0.0831297285671
3471	0.00164030147449	161.903125394	0.0830484697474
3481	0.00155070866965	161.889802391	0.0829930595878
3491	0.00149702984155	161.897973473	0.0829210179686
3501	0.00144724347171	161.89934311	0.0828551459352
3511	0.00140758176439	161.903166079	0.0827943307114
3521	0.00135171796944	161.888421158	0.0827514660328
3531	0.00128994466022	161.895206605	0.0826971222653
3541	0.00125375962885	161.898925816	0.0826484951657
3551	0.00122826887963	161.902818407	0.0826014964307
3561	0.00120442303618	161.901807256	0.0825592768118
3571	0.00113837646068	161.892874806	0.0825260758337
3581	0.00111388560871	161.899560607	0.0824872224915
3591	0.00109037787158	161.90096806	0.0824501155204
3601	0.00645361100876	161.797889839	0.0799934048665
3611	0.00571197805669	161.576831054	0.079642295154
3621	0.00468760321425	161.47848117	0.0784939257106
3631	0.00420366896464	161.403518625	0.0777453401187
3641	0.00388853732262	161.321963094	0.0774527930525
3651	0.00354570327266	161.301488261	0.0769118185091
3661	0.0033314255734	161.265540557	0.0764778069194
3671	0.00322453812666	161.270475002	0.0761054217576
3681	0.00293662123675	161.198246678	0.0758900820862
3691	0.00280367729213	161.200037549	0.0755922715684
3701	0.00269161180013	161.184559792	0.0753169261585
3711	0.00253921381181	161.138383834	0.0751565001494
3721	0.00243422538637	161.145041447	0.0749278097543
3731	0.00235122853305	161.134099603	0.0747253813634
3741	0.00230987444564	161.143877463	0.074535410753
3751	0.0021480606504	161.09800981	0.0744079385762
3761	0.0020816226682	161.108124844	0.0742530273815
3771	0.00202450931708	161.103392088	0.0741001606683
3781	0.0019315731217	161.069455005	0.0739997917204
3791	0.00187427160574	161.080449977	0.0738685537175
3801	0.0018253974169	161.078582285	0.0737513162021
3811	0.00179903745785	161.088049023	0.0736354699854
3821	0.00169502680316	161.054221528	0.0735522930159
3831	0.0016541465885	161.066470432	0.0734584513194
3841	0.00161841068315	161.066318983	0.0733621917533
3851	0.0015511502655	161.039706018	0.0732942119133
3861	0.00151206782512	161.051069958	0.07320980436
3871	0.00147570633089	161.052156991	0.0731351604207
3881	0.0014531233767	161.061969545	0.0730586580273
3891	0.0013731214088	161.03770683	0.073001986587
3901	0.00618328610253	160.856579578	0.0706642791974
3911	0.00543365366101	160.72004747	0.0703118436089
3921	0.00468129117841	160.577552291	0.0691113738908
3931	0.00439765226229	160.528917037	0.0682917092921
3941	0.00392096307767	160.454817998	0.0679610762668
3951	0.00369982918262	160.411965753	0.0673476405798
3961	0.00357525906385	160.397574866	0.0668310668681
3971	0.00325103357779	160.340433394	0.0665742550846
3981	0.00313758856756	160.323724987	0.0661621008983
3991	0.00306461578305	160.316135466	0.0657887194988
4001	0.00282008843481	160.26655286	0.0655833708085
4011	0.00273345407231	160.262233253	0.0652789294028
4021	0.0026724013591	160.259494551	0.0649964470441
4031	0.0024810092247	160.216880325	0.0648316106079
4041	0.00241585176917	160.220688994	0.0645984962712
4051	0.00237284002862	160.218370062	0.0643780455818
4061	0.00221723545571	160.181643008	0.0642421184279
4071	0.00215998872105	160.189404928	0.0640565389184
4081	0.00211971176447	160.188729949	0.0638806503517
4091	0.00198693682308	160.15628061	0.0637694377467
4101	0.00193979009053	160.167113694	0.0636209496351
4111	0.00191478281753	160.165927035	0.0634785664257
4121	0.00180356689095	160.137304953	0.0633856240301
4131	0.00176363661791	160.149184098	0.0632636976333
4141	0.00174332514441	160.14784895	0.0631460841885
4151	0.00164986775348	160.122173616	0.0630677835075
4161	0.00161659015497	160.134196428	0.0629666013942
4171	0.00160240524242	160.133341203	0.0628677924433
4181	0.00152299444256	160.110252499	0.062800781424
4191	0.00149444550778	160.122399166	0.062715199757
4201	0.00447945945381	160.094456517	0.0612405872266
4211	0.00395753578922	159.989715801	0.0610170220089
4221	0.00337615537338	159.955738236	0.0602858917697
4231	0.00321890565291	159.874612212	0.0600746734999
4241	0.00286519363054	159.86349617	0.0595948119943
4251	0.0027509930057	159.855351934	0.0592188386708
4261	0.00256089747413	159.791637719	0.0590392038828
4271	0.00244449422071	159.782366282	0.0587340728823
4281	0.002429431002	159.777821403	0.0584757987184
4291	0.00223708489144	159.719560177	0.0583288997984
4301	0.00215920951823	159.726066959	0.0581044181332
4311	0.00208331099391	159.671223973	0.0579730927035
4321	0.00198611455891	159.682642987	0.0577872918217
4331	0.00197287374491	159.684901716	0.0576111853361
4341	0.00186459938111	159.640538521	0.0575052656327
4351	0.00182936332053	159.645896048	0.057350992424
4361	0.00183474045757	159.646099892	0.0572084417029
4371	0.00172301506104	159.604326638	0.057117583415
4381	0.00167960019988	159.614604325	0.0569884054145
4391	0.00163444498028	159.574593216	0.0569025483128
4401	0.0015776830763	159.587010405	0.0567928331475
4411	0.00157645409098	159.591738731	0.0566828479603
4421	0.00149827081827	159.558748643	0.056612444408
4431	0.00148168109663	159.567231204	0.0565149440738
4441	0.00148735633672	159.569276275	0.0564216671533
4451	0.00140984652674	159.536420171	0.0563609152808
4461	0.00138068236407	159.549269937	0.0562753803316
4471	0.00135109945512	159.517820697	0.0562151367626
4481	0.00131022479995	159.530005144	0.0561422053507
4491	0.00131329208843	159.536474729	0.0560665614406
4501	0.00476850610775	159.710613298	0.0540200260395
4511	0.00416381802916	159.391619646	0.0537483383131
4521	0.00370502618393	159.452487458	0.0527679218137
4531	0.00337726649071	159.235502229	0.0525054892356
4541	0.00311686542495	159.236710178	0.0518539340686
4551	0.00299767685818	159.129022698	0.0516154564546
4561	0.0027550236901	159.082331397	0.0511293729137
4571	0.00271483273121	159.14129591	0.0507254022518
4581	0.00250633961117	158.978337164	0.0505226391664
4591	0.00243123855122	159.011009981	0.0501840249456
4601	0.00232767185865	158.908908787	0.0500096723465
4611	0.00225156154461	158.900857151	0.049719646546
4621	0.00223059967089	158.950553559	0.0494580814478
4631	0.0020820262378	158.819882904	0.0493090793692
4641	0.00203888046171	158.872827547	0.04907753561
4651	0.00195202557417	158.777839799	0.0489418300518
4661	0.00190857272261	158.781724933	0.0487406288712
4671	0.00191025188656	158.826874269	0.048549950998
4681	0.00178485657043	158.712992747	0.0484362918138
4691	0.00179473997379	158.770179827	0.0482637156037
4701	0.00169426311641	158.6790411	0.0481553912584
4711	0.00166925397013	158.696586525	0.0480025780801
4721	0.0016466578281	158.657347491	0.0478981449758
4731	0.00158061510309	158.639363889	0.047766168736
4741	0.00159253602192	158.688172615	0.0476344320409
4751	0.00150986865396	158.605395859	0.0475451351478
4761	0.00148894651357	158.635296988	0.0474242742503
4771	0.00145377649334	158.5844834	0.0473429333031
4781	0.00142122057298	158.583790571	0.0472352854836
4791	0.00142134656331	158.624848233	0.0471299862258
4801	0.00282876122848	158.431052637	0.0463571742797
4811	0.00267000569588	158.390015752	0.046232016212
4821	0.00236567933748	158.351133118	0.0457564847577
4831	0.00223086760298	158.27867752	0.0456168463704
4841	0.0020877341061	158.258972854	0.0452852440407
4851	0.00198919723256	158.202449317	0.0451548246854
4861	0.00189547538224	158.17852581	0.0448915458666
4871	0.00184200864437	158.14206628	0.0447719573107
4881	0.00175284600925	158.104564741	0.0445555676368
4891	0.00174100838772	158.100037222	0.04436566179
4901	0.00162493332764	158.052533128	0.0442580749677
4911	0.00161747351789	158.069255545	0.0440913547623
4921	0.00153129435487	158.014383646	0.0439930074891
4931	0.00150803298407	158.026145912	0.0438455508861
4941	0.00144098900595	157.985069505	0.0437573501762
4951	0.00141164716884	157.983483029	0.0436239998498
4961	0.00137623903841	157.958675896	0.0435433307544
4971	0.00133348263032	157.941052374	0.0434259842171
4981	0.00132834098184	157.948211173	0.0433160155471
4991	0.00125603158879	157.912279469	0.0432455317357
5001	0.00125762070756	157.934003415	0.0431467167215
5011	0.0011993554137	157.893348418	0.0430805002722
5021	0.00118904699232	157.907238047	0.0429915700533
5031	0.00113950779181	157.878111598	0.0429318439307
5041	0.00112075047651	157.880720003	0.0428498078978
5051	0.00109334633942	157.864153454	0.0427944469947
5061	0.00106217278324	157.85391656	0.0427219132015
5071	0.00105776150845	157.862959351	0.0426517488878
5081	0.00100686732426	157.83609387	0.0426044923416
5091	0.00100499049828	157.855559373	0.0425408463044
5101	0.00209777045027	157.778713299	0.0420634318793
5111	0.00201416287639	157.750926944	0.0419847508884
5121	0.00176753429494	157.73479326	0.0416926073359
5131	0.00166417470954	157.70324118	0.0416060522919
5141	0.00155587817293	157.698831884	0.0414047838642
5151	0.00147030447961	157.666334352	0.0413234709661
5161	0.0014122142668	157.666787252	0.041168599496
5171	0.0013454298287	157.642031045	0.0410932562806
5181	0.00130056510373	157.641148012	0.0409680327898
5191	0.00124895303738	157.620598841	0.0408996107331
5201	0.0012169363432	157.619687987	0.0407936972527
5211	0.00116739136428	157.601145358	0.0407317760366
5221	0.00113828509519	157.60036472	0.0406385104007
5231	0.00110792762905	157.586979562	0.0405823265142
5241	0.00107441784435	157.582897327	0.0405001390272
5251	0.00105793227882	157.570058609	0.0404482010217
5261	0.00102159562451	157.564217099	0.0403752591537
5271	0.00101770139809	157.560829596	0.0403253597808
5281	0.000976462008352	157.549295985	0.040261398522
5291	0.000975258765175	157.551841538	0.0401990553534
5301	0.000934969674531	157.536345674	0.0401571590735
5311	0.000933293849548	157.539330499	0.0400995737465
5321	0.000893959436655	157.524109632	0.0400614985073
5331	0.000891773324197	157.530711788	0.040009144557
5341	0.00086034642433	157.513913366	0.0399738014718
5351	0.000855272001308	157.519946882	0.0399254683546
5361	0.00083061360885	157.507843667	0.0398917733714
5371	0.000822048313446	157.509634954	0.0398481110802
5381	0.000802028457033	157.500204519	0.0398158011498
5391	0.000795326030628	157.500592209	0.0397757555797
5401	0.00720326658219	154.653030926	0.034025100557
5411	0.00668305250371	155.379786567	0.03365176989
5421	0.00520142187086	154.323478556	0.0306912801242
5431	0.00494882626273	154.838380666	0.0304031628656
5441	0.00408882084045	154.187994649	0.0285492897502
5451	0.00392840454938	154.578615949	0.0283323956289
5461	0.00335545477018	154.117338092	0.0270604834607
5471	0.00324427942422	154.425764479	0.0268930514671
5481	0.00283497917861	154.072005525	0.025971849325
5491	0.00275400697004	154.323819145	0.0258365721807
5501	0.00244738730917	154.040035593	0.0251412962912
5511	0.0023867743603	154.250902968	0.0250308313604
5521	0.00214996543444	154.014800428	0.0244878513574
5531	0.00210156084816	154.195287311	0.0243935500387
5541	0.00191317506591	153.994404278	0.0239611932359
5551	0.00187424111089	154.151604482	0.0238819160006
5561	0.00172153625853	153.977440958	0.0235309041546
5571	0.00169019641924	154.11587648	0.0234627875812
5581	0.00156396354852	153.962779837	0.023171774446
5591	0.00153735068595	154.08661768	0.0231117832055
5601	0.00143169247649	153.950390793	0.0228665613342
5611	0.00140971249137	154.062154718	0.0228134321196
5621	0.00132051758705	153.93952917	0.0226049790337
5631	0.00130180400578	154.041337762	0.0225570427491
5641	0.00122510930956	153.929832718	0.0223751123363
5651	0.00120886573876	154.023415095	0.0223313250163
5661	0.00114251399072	153.921254962	0.0221729004196
5671	0.00112845309564	154.00759204	0.0221333446872
5681	0.00107059796952	153.913677367	0.0219938291125
5691	0.00105821457978	153.993728282	0.0219572756659
5701	0.00124277129298	154.107005986	0.0218263785208
5711	0.00109803221206	153.985220873	0.021698307569
5721	0.00112075181735	154.036122803	0.0216679512048
5731	0.000992888248141	153.970652444	0.021498263778
5741	0.00100858958496	154.011437488	0.02147127783
5751	0.000915284458322	153.957528507	0.0213325874828
5761	0.000925216654296	153.991287907	0.0213084466944
5771	0.000852482648662	153.94562489	0.021190860072
5781	0.000859819424045	153.973819025	0.0211688983383
5791	0.000801283224199	153.934813125	0.0210669030786
5801	0.000806969665441	153.959567945	0.0210465578822
5811	0.000757807297744	153.925490888	0.0209569507121
5821	0.000762040153016	153.94816396	0.0209375864996
5831	0.00072032244742	153.916353136	0.0208577516551
5841	0.000722297685611	153.936241456	0.0208390890327
5851	0.000687447502161	153.907442402	0.0207675494392
5861	0.000688275423273	153.926295196	0.0207490760189
5871	0.000659016294372	153.897704384	0.0206855995589
5881	0.000658562993752	153.9191144	0.0206668220094
5891	0.000635807285895	153.886540298	0.0206097162679
5901	0.000631883965857	153.912522551	0.0205907794462
5911	0.000653313430338	153.955282462	0.0205664049483
5921	0.000607415857612	153.906091867	0.0205204690086
5931	0.00061764520159	153.930090998	0.0205049139629
5941	0.000585287055118	153.900422834	0.0204551420892
5951	0.000593238920105	153.921509213	0.0204413968096
5961	0.000564952456399	153.894985376	0.0203941499176
5971	0.000571120606415	153.913768168	0.0203815975719
5981	0.000546182488802	153.889690706	0.0203371259356
5991	0.000551370022496	153.906588929	0.0203252947684
6001	0.000595259123422	153.900113512	0.0202573007982
6011	0.000580757675161	153.878666919	0.020222849756
6021	0.00058291885515	153.899665069	0.0202088156094
6031	0.000547393526683	153.878463534	0.0201560840395
6041	0.000549346907283	153.891689424	0.0201438246567
6051	0.000522815745437	153.87518342	0.0200966216403
6061	0.000524107222755	153.886964268	0.0200849800191
6071	0.000502856259482	153.869852295	0.0200424713405
6081	0.000502479154996	153.881240569	0.0200307720422
6091	0.0004882004109	153.860934186	0.0199933395789
6101	0.0004845808896	153.8773928	0.0199808424781
6111	0.000490075607499	153.901256701	0.0199625378417
6121	0.000468898246284	153.873547948	0.0199345293928
6131	0.000473063691158	153.886013231	0.0199240576229
6141	0.000455055039799	153.869227431	0.0198914334727
6151	0.000457471216531	153.879491125	0.0198820041
6161	0.000442407813932	153.864925239	0.0198507172743
6171	0.000444235934184	153.875406094	0.0198414838541
6181	0.000431145458669	153.859689778	0.0198119862631
6191	0.000431098308556	153.870537413	0.0198024459402
6201	0.000422716953965	153.851478712	0.0197753848595
6211	0.000419505800455	153.867222265	0.0197650774985
6221	0.000426435476142	153.887203767	0.0197519454417
6231	0.000408928382363	153.86385398	0.0197294573456
6241	0.000412709918551	153.874871667	0.0197202325797
6251	0.000399059419637	153.860033725	0.0196951716724
6261	0.000401428650838	153.869492029	0.0196868056065
6271	0.00038985286552	153.856140245	0.0196624295621
6281	0.00039170145065	153.866152209	0.0196543181852
6291	0.000381732602354	153.85150346	0.0196310372677
6301	0.000441976558064	153.868740825	0.0196040937678
6311	0.000434859548445	153.853431568	0.0195842154353
6321	0.000435563601134	153.863631392	0.0195756601943
6331	0.000412619215633	153.850343176	0.0195413422367
6341	0.000414154638861	153.859627249	0.019533587842
6351	0.00039798486013	153.844670039	0.0195029887473
6361	0.000397066947657	153.855476042	0.0194948087591
6371	0.000396975672521	153.873870349	0.0194763175792
6381	0.000383287052133	153.852322269	0.0194588359035
6391	0.000385926760999	153.861242701	0.0194507583813
6401	0.000371789753046	153.84829375	0.0194254332912
6411	0.000373151196244	153.85655259	0.0194183141843
6421	0.000362446164654	153.84346221	0.0193942916387
6431	0.000362121016963	153.852668591	0.0193870900049
6441	0.000367310614274	153.87113695	0.0193724822575
6451	0.000352755856405	153.849385461	0.0193574358911
6461	0.000356267983582	153.858848139	0.0193496134227
6471	0.000344551212205	153.845911169	0.0193293022501
6481	0.000346101131971	153.853336796	0.0193227432333
6491	0.000337336419038	153.841629099	0.0193025701677
6501	0.000337844695183	153.850178279	0.0192961655283
6511	0.000333293603128	153.834794145	0.0192773984266
6521	0.000330356189833	153.846976176	0.0192704777428
6531	0.000333894145756	153.859899397	0.0192605168154
6541	0.000323688378076	153.843668223	0.0192458069113
6551	0.000325736712873	153.851156716	0.0192396170229
6561	0.000317684080957	153.839943217	0.0192222704841
6571	0.000318880883236	153.848015959	0.0192164151204
6581	0.000313157436656	153.834747512	0.0191996866147
6591	0.000312355512271	153.844560673	0.019193647249
6601	0.000416325687015	153.858908942	0.0191559899924
6611	0.000408372093716	153.840571801	0.019140945812
6621	0.000409995093485	153.846969605	0.0191349953955
6631	0.000383513493764	153.835499027	0.0190988229959
6641	0.000383353579537	153.843459306	0.019092564836
6651	0.000373739423621	153.857742545	0.0190678090797
6661	0.000364656511974	153.840289834	0.0190550354554
6671	0.000366847952296	153.847158235	0.0190486125758
6681	0.000350441739424	153.836382413	0.0190214663842
6691	0.000350884974994	153.843666709	0.0190155071396
6701	0.000341609071776	153.829651314	0.0189909691098
6711	0.000338151662997	153.840260787	0.0189845096939
6721	0.00033579498863	153.85143476	0.0189693084971
6731	0.000328047872639	153.836719627	0.0189555237131
6741	0.000328882367316	153.842979771	0.0189498279944
6751	0.000319846547938	153.832533005	0.018928766018
6761	0.000319120680135	153.839860442	0.0189230336263
6771	0.000320006391348	153.852902751	0.0189087268788
6781	0.000311071397247	153.836952849	0.0188974084309
6791	0.00031283627412	153.843550339	0.0188916104924
6801	0.000304053954562	153.833408882	0.0188733703455
6811	0.000304401293312	153.840323476	0.0188680911397
6821	0.000300387342218	153.826990143	0.018850827121
6831	0.000297216590236	153.837058153	0.0188451375012
6841	0.000298527658098	153.847478804	0.0188350950417
6851	0.000291253248516	153.833732305	0.0188230766516
6861	0.000292127071034	153.839802739	0.018818125178
6871	0.000286340416274	153.829752412	0.0188022330861
6881	0.000285803085425	153.836795491	0.0187972843575
6891	0.000288608291567	153.848794051	0.0187868203887
6901	0.000357992268747	153.838578865	0.0187560897988
6911	0.000356167109655	153.829782769	0.0187431903773
6921	0.000355279429347	153.836129027	0.0187378555278
6931	0.000337194463783	153.824313838	0.018709178492
6941	0.000334880842875	153.833715576	0.0187037445891
6951	0.000325709206313	153.842881912	0.0186859283498
6961	0.000320259536788	153.830845464	0.0186731592184
6971	0.000320619268255	153.83581225	0.0186681395223
6981	0.000311574828205	153.824193506	0.0186459655189
6991	0.000308636077286	153.833413587	0.0186406324147
7001	0.000304857424	153.842115721	0.0186271325568
7011	0.000298936542988	153.830468328	0.0186149295269
7021	0.000299182168709	153.835205599	0.0186101627272
7031	0.000293652860362	153.823669563	0.018591558725
7041	0.000290477454515	153.832786872	0.0185864532707
7051	0.000289108602396	153.841168664	0.0185754403382
7061	0.000283257271096	153.829757026	0.0185638830317
7071	0.000283560414416	153.834516848	0.0185593502367
7081	0.000279833009223	153.822924273	0.0185430861809
7091	0.000276708587668	153.831941954	0.0185381955988
7101	0.00027666130917	153.840086343	0.0185287706743
7111	0.000270974413696	153.828806211	0.018517786963
7121	0.000271312719529	153.833680671	0.0185134667607
7131	0.000268676761735	153.822043255	0.0184988754929
7141	0.000265534664053	153.83100172	0.018494218484
7151	0.000266236930502	153.838948246	0.0184859236827
7161	0.000260720212677	153.827881203	0.0184755126394
7171	0.000261104288832	153.832823721	0.0184714050466
7181	0.000259153840107	153.821238246	0.0184580975319
7191	0.000256075895439	153.830122588	0.0184536634997
7201	0.000347992114639	153.837535919	0.0184246489785
7211	0.000343402603743	153.826235659	0.0184122289537
7221	0.000344226487673	153.831171897	0.018408056702
7231	0.000326725892576	153.841098783	0.0183813597533
7241	0.000321817182886	153.827824861	0.0183734572807
7251	0.000323260272727	153.831966875	0.0183689692778
7261	0.000306903276849	153.823906918	0.0183433752357
7271	0.000306334841611	153.829020819	0.0183390422401
7281	0.000299474280521	153.839824286	0.0183206079162
7291	0.00029397540978	153.826225573	0.0183117821381
7301	0.00029419938082	153.830034968	0.0183075874821
7311	0.000286598733213	153.820284671	0.0182873015436
7321	0.000283644324732	153.82759603	0.018282823166
7331	0.000280035188194	153.83533789	0.0182707804191
7341	0.000275491718079	153.824609215	0.018259779559
7351	0.00027526291529	153.828791424	0.0182557246656
7361	0.000273377243397	153.838769933	0.0182415355388
7371	0.00026753989209	153.826047179	0.0182341856342
7381	0.000268303712185	153.829604333	0.0182300129912
7391	0.000261826623454	153.822182976	0.0182139914128
7401	0.000260929152748	153.826999812	0.0182101020462
7411	0.000260736660073	153.837016873	0.0181988589311
7421	0.000255078668952	153.824446794	0.0181908229958
7431	0.000255132783859	153.827734623	0.0181870783035
7441	0.000252419076574	153.818392096	0.0181728771742
7451	0.000249460672552	153.825582591	0.0181688958115
7461	0.000249252645596	153.832715928	0.0181610906118
7471	0.00024491669057	153.822700254	0.0181514362825
7481	0.000244638185076	153.826525884	0.0181478721719
7491	0.000245553840659	153.836031927	0.0181377735647
7501	0.000328365993924	153.827006817	0.0181077432548
7511	0.000327212616808	153.820113748	0.0180964350568
7521	0.000326485987562	153.824224208	0.0180925758851
7531	0.000309403634768	153.833536656	0.0180669957693
7541	0.000306103242324	153.822107213	0.0180596102301
7551	0.000306203809164	153.824940978	0.0180556301932
7561	0.000294999615774	153.833669484	0.0180332898318
7571	0.000291093058861	153.823045141	0.0180268629789
7581	0.000292119716936	153.826273596	0.018022528759
7591	0.000280283909235	153.819139794	0.0180009537336
7601	0.000279561542053	153.823555725	0.0179971083824
7611	0.000274530990533	153.832291964	0.0179814047357
7621	0.000270174841898	153.821159471	0.0179732922829
7631	0.000270102794319	153.824200533	0.0179695637092
7641	0.000266167888769	153.832543363	0.0179540631576
7651	0.000261780523144	153.822132621	0.0179475894477
7661	0.000262386756075	153.824921758	0.0179436947404
7671	0.000256348358441	153.816884757	0.017927098799
7681	0.000254656395761	153.822745806	0.0179234332376
7691	0.000252980156816	153.830419245	0.0179124004961
7701	0.000248808827134	153.819633149	0.0179040532539
7711	0.000248518040388	153.823315837	0.0179005487477
7721	0.000247334739081	153.831317564	0.0178887108907
7731	0.000242853379656	153.82075653	0.0178822165177
7741	0.000243202948267	153.823777617	0.0178786895862
7751	0.000240634403763	153.814388175	0.0178650084626
7761	0.000237711649631	153.821568421	0.0178614200849
7771	0.000237171656548	153.827576985	0.0178536199405
7781	0.000233765759577	153.817969933	0.017844745002
7791	0.000233184933076	153.821945859	0.0178414962867
7801	0.000314748847192	153.832406438	0.0178104700806
7811	0.000311121917964	153.817826992	0.0177992804891
7821	0.000309777235772	153.821975895	0.0177955952243
7831	0.00029381569205	153.831309368	0.0177725001779
7841	0.000289734452989	153.818608486	0.0177645448462
7851	0.000289392132278	153.82193163	0.0177610193576
7861	0.000279000791001	153.83121701	0.0177407315721
7871	0.00027457929014	153.819011213	0.0177340610271
7881	0.000274422226664	153.821672725	0.0177305045268
7891	0.000266697146772	153.829832852	0.0177123547597
7901	0.000262486220052	153.819371046	0.0177064282549
7911	0.000262818225629	153.821868004	0.0177028274906
7921	0.000255698341711	153.813541064	0.0176846950451
7931	0.000252607975963	153.819649829	0.0176811675209
7941	0.000248721075507	153.826704351	0.0176708463665
7951	0.000245564641993	153.815735303	0.017660949469
7961	0.000244416858692	153.819817275	0.0176576496974
7971	0.000242042898051	153.828621057	0.017645931994
7981	0.000237895956402	153.816988081	0.017638776971
7991	0.000237379679442	153.820174413	0.0176356174744
8001	0.000235776607712	153.828874443	0.0176239052254
8011	0.000231354507677	153.817490303	0.0176179771713
8021	0.000231113979359	153.820087614	0.0176147768464
8031	0.000229800693735	153.827779658	0.0176034158561
8041	0.000225599314599	153.817931661	0.017598171123
8051	0.00022592549267	153.820390307	0.0175949047816
8061	0.000223529749408	153.81237537	0.0175824673327
8071	0.000220534294341	153.818294148	0.0175793846726
8081	0.000219895875652	153.824766523	0.0175727478142
8091	0.000217042896523	153.814568601	0.0175642954653
8101	0.000278788452109	153.821534987	0.017545186298
8111	0.000277872604889	153.812785684	0.0175345607976
8121	0.000277282916639	153.817298832	0.0175316460847
8131	0.000263733073944	153.825083653	0.0175135541044
8141	0.000261691894483	153.814051537	0.0175055163281
8151	0.000261298300865	153.81731333	0.0175025007975
8161	0.000252942769589	153.825721733	0.0174862215605
8171	0.000250088156743	153.814869928	0.017479391179
8181	0.000249702938006	153.817458183	0.0174763676227
8191	0.00024416418721	153.826090039	0.0174617142319
8201	0.000240817015825	153.815252757	0.0174554188114
8211	0.000240497050531	153.817524529	0.0174524334048
8221	0.000236659424984	153.826142703	0.0174390040418
8231	0.000233075548354	153.815398796	0.0174331619917
8241	0.000232811277394	153.817424577	0.0174301878812
8251	0.000230193363168	153.826244038	0.0174175642503
8261	0.000226426819342	153.815467192	0.0174123262605
8271	0.000226314846016	153.817207677	0.0174093357293
8281	0.000224257278882	153.825678969	0.0173974922748
8291	0.000220513020477	153.8155983	0.0173925481982
8301	0.000220617085275	153.817192921	0.017389539412
8311	0.000219028505943	153.825288854	0.0173782991266
8321	0.000215335302752	153.815801161	0.0173736851953
8331	0.000215659420605	153.817293373	0.0173706218894
8341	0.000214176148429	153.825047804	0.0173600143968
8351	0.000210651551314	153.81581477	0.0173557043736
8361	0.000211209371297	153.817679294	0.017352570941
8371	0.000208872776023	153.811317091	0.01734126272
8381	0.000206469791458	153.81595325	0.0173385118664
8391	0.000205510285555	153.820807915	0.017332564034
8401	0.000270358705971	153.8147986	0.0173075028792
8411	0.00027176831743	153.809956627	0.0172981667189
8421	0.000268224203231	153.815155425	0.0172950421061
8431	0.000254351281265	153.818935554	0.017278800337
8441	0.000254431363694	153.810489838	0.0172694452749
8451	0.00025220487302	153.815270508	0.0172665062213
8461	0.000242812516498	153.819087448	0.0172531652573
8471	0.000242385314993	153.810649187	0.0172439894251
8481	0.000240250368646	153.81531846	0.0172411457578
8491	0.000233407260065	153.819101636	0.0172298060398
8501	0.000232777953129	153.810684454	0.0172208703766
8511	0.000230634133461	153.815323191	0.0172181097441
8521	0.000225451080278	153.819039464	0.0172082432109
8531	0.000224797299402	153.810636248	0.0171995646184
8541	0.000222635630865	153.815247359	0.0171968812542
8551	0.000218571076749	153.818937378	0.0171881509195
8561	0.000217894718761	153.810565218	0.0171797298514
8571	0.000215724592708	153.815145198	0.017177120749
8581	0.000212504460401	153.818813112	0.0171692962146
8591	0.000211861403304	153.810475409	0.0171611291415
8601	0.000209697268064	153.815037616	0.0171585928446
8611	0.000207133389094	153.818655375	0.0171514976686
8621	0.000206563280903	153.810354815	0.0171435746786
8631	0.000204423181439	153.814905994	0.0171411049798
8641	0.00020236536017	153.8184492	0.0171346054048
8651	0.000201871900514	153.81019664	0.0171269132154
8661	0.000199731069841	153.814740943	0.0171245025789
8671	0.000198044381179	153.818249538	0.0171185001183
8681	0.000197629714517	153.810037019	0.0171110284427
8691	0.00019548782668	153.814586546	0.0171086737243
8701	0.00025139090049	153.817617964	0.0170916637517
8711	0.000250126014341	153.8224525	0.0170830154001
8721	0.000248396227516	153.814036766	0.0170793528566
8731	0.000249162339292	153.815088087	0.0170766614328
8741	0.000236707379743	153.822597946	0.0170579422072
8751	0.000234469960311	153.813897067	0.0170541087275
8761	0.000234933306529	153.814516894	0.0170515258827
8771	0.000226589352939	153.822809254	0.0170356124451
8781	0.000223901786105	153.813553651	0.0170315551571
8791	0.000224103841075	153.81428605	0.0170291165775
8801	0.000218670999753	153.82319261	0.0170151941313
8811	0.00021552019804	153.813213863	0.0170110351173
8821	0.000215472615906	153.814065372	0.0170086729424
8831	0.000211687575748	153.822808277	0.0169964782563
8841	0.000208527075637	153.812982785	0.016992023827
8851	0.000208307793923	153.81399515	0.016989725376
8861	0.000205713915708	153.822475684	0.0169789580251
8871	0.000202539199777	153.812738422	0.0169742648828
8881	0.000202296149302	153.813899698	0.0169720664729
8891	0.000200413108448	153.82184001	0.0169625457624
8901	0.000197400703215	153.812257814	0.0169575557564
8911	0.000196998757376	153.813784621	0.0169554037762
8921	0.000195631877433	153.821120131	0.0169469352344
8931	0.000192999266447	153.811479093	0.0169416522802
8941	0.000192340905568	153.81373981	0.0169395409691
8951	0.000191046873885	153.819941317	0.016932126093
8961	0.000189322736973	153.810473763	0.0169264911853
8971	0.00018823408083	153.813486666	0.0169243975532
8981	0.000186865308634	153.818231984	0.0169182480411
8991	0.00018646559856	153.809230833	0.0169119968119
9001	0.000245575884346	153.81592088	0.016894374401
9011	0.000245759121309	153.820486128	0.0168865145294
9021	0.00024422655623	153.812161459	0.0168831601557
9031	0.000243799071019	153.812754187	0.0168805515622
9041	0.000231910532421	153.821034292	0.0168614633244
9051	0.000229681230915	153.811666527	0.0168577174424
9061	0.000229668048377	153.812398617	0.0168553687057
9071	0.000221523814277	153.820748458	0.0168394085067
9081	0.000219056799707	153.811540387	0.0168350286518
9091	0.000218968818603	153.812376064	0.0168328448488
9101	0.000212966304367	153.819984674	0.0168194138602
9111	0.000210991127756	153.810579923	0.0168144204828
9121	0.000210415127316	153.812413661	0.0168122776641
9131	0.00020555547781	153.818262295	0.0168013839292
9141	0.0002052767654	153.808684047	0.0167953885484
9151	0.000203465682482	153.81200182	0.0167932267533
9161	0.000199910646358	153.816024859	0.0167853568063
9171	0.000199657367923	153.819697545	0.0167786863238
9181	0.000197348688429	153.811563825	0.0167754047237
9191	0.000197482358182	153.81223759	0.0167730853498
9201	0.000194821923452	153.820081747	0.0167622022456
9211	0.000192038489385	153.811008888	0.0167586708333
9221	0.00019193877558	153.811831983	0.0167565124161
9231	0.000190119363901	153.819571511	0.0167468623381
9241	0.00018740464689	153.810717843	0.0167428036297
9251	0.000187211148915	153.81166664	0.0167408041782
9261	0.000185725950315	153.818686613	0.0167323537238
9271	0.000183689625414	153.809641788	0.0167277683321
9281	0.000182999373893	153.811612839	0.0167258100667
9291	0.000181484310973	153.81699095	0.0167188541917
9301	0.000247226862585	153.820189454	0.0166973457807
9311	0.000247943350565	153.821453696	0.0166896668037
9321	0.000244763393175	153.811852604	0.0166859956533
9331	0.000244340606549	153.812098347	0.0166835653505
9341	0.000232517939852	153.820669677	0.0166633574046
9351	0.000230116199193	153.810998651	0.0166592311788
9361	0.000229814977547	153.811637741	0.0166570489867
9371	0.000221277223674	153.819377258	0.0166404627906
9381	0.000219885468621	153.809293564	0.0166355178243
9391	0.000218722575964	153.811693816	0.0166333204964
9401	0.000212434695766	153.817385025	0.0166205031186
9411	0.000211971425703	153.819324829	0.0166149865746
9421	0.000209746676608	153.81107585	0.0166117263449
9431	0.00020995357874	153.811365462	0.0166094098198
9441	0.000205060105043	153.819687657	0.0165955764075
9451	0.000202362449	153.810308402	0.0165918491453
9461	0.000202118862921	153.810988597	0.016589784836
9471	0.000198541797282	153.818796484	0.0165778212725
9481	0.000196382849966	153.809318275	0.0165734486614
9491	0.000195574670139	153.811278228	0.0165714361704
9501	0.000192623518694	153.817238885	0.0165617516256
9511	0.000192096154788	153.818344762	0.0165571120814
9521	0.000189945868346	153.81065648	0.0165541397291
9531	0.000190287485857	153.811095469	0.016551859807
9541	0.000187767351234	153.818965637	0.0165411622413
9551	0.000185062199797	153.809827005	0.0165378873961
9561	0.000184899896213	153.810410506	0.0165358896933
9571	0.000183375059968	153.818274131	0.0165263751324
9581	0.000180893905228	153.809179442	0.0165225081767
9591	0.000180354048892	153.810458639	0.0165206297098
9601	0.000230896177768	153.816762537	0.0164993042984
9611	0.000230361580384	153.819794836	0.016491338137
9621	0.000227166227301	153.810139214	0.0164878662688
9631	0.00022689520839	153.810694431	0.0164857398478
9641	0.000215641611758	153.818073403	0.0164685684169
9651	0.000213488728272	153.808716123	0.0164642906515
9661	0.000212796541809	153.810769148	0.0164622861601
9671	0.000205105928076	153.816318271	0.0164491565326
9681	0.000204379587034	153.817427572	0.0164443584156
9691	0.000202323900054	153.809881936	0.0164413709395
9701	0.000202531109364	153.810209712	0.0164391944942
9711	0.000196542585621	153.817550778	0.0164261171818
9721	0.000194096833873	153.808783889	0.0164224636875
9731	0.000193844577543	153.809919199	0.0164205782624
9741	0.000189514596406	153.816202339	0.0164097786469
9751	0.000188682940237	153.806673928	0.0164051678703
9761	0.000186882539226	153.809834443	0.0164032304653
9771	0.000183534311845	153.811824914	0.0163964994333
9781	0.00018360732057	153.817154754	0.0163901363667
9791	0.000181083098894	153.808553557	0.0163870880052
9801	0.000180959698596	153.809407341	0.0163851591902
9811	0.00017844460211	153.816285876	0.0163757873524
9821	0.000176448142323	153.807417214	0.0163720033605
9831	0.000175742395794	153.809570714	0.0163702026576
9841	0.000173890575109	153.814664464	0.0163627924426
9851	0.000173336479416	153.81589023	0.0163585915495
9861	0.000171328294666	153.808712895	0.0163559314546
9871	0.000171453184723	153.809097883	0.0163539266167
9881	0.000169846518688	153.816060826	0.0163456644653
9891	0.0001675117321	153.807687621	0.0163423917347
9901	0.000208161501068	153.810270937	0.0163302097202
9911	0.000207806922617	153.81557289	0.0163227669117
9921	0.00020618872196	153.807410979	0.0163197708242
9931	0.000206094952648	153.808270623	0.0163179743131
9941	0.000196379137298	153.814064358	0.0163037787497
9951	0.000195891209619	153.805482368	0.0162997052133
9961	0.000194623631094	153.808136244	0.0162979260388
9971	0.000188417504193	153.810046083	0.0162895706445
9981	0.000188150955886	153.815225197	0.0162828867608
9991	0.000186163250972	153.806989073	0.0162798969739
10001	0.000185998404647	153.808008882	0.0162781301107
10011	0.000181207629278	153.813777132	0.0162675015488
10021	0.000180473340227	153.805222541	0.0162635406563
10031	0.000179018461859	153.807791327	0.0162617968024
10041	0.000175515595977	153.809881522	0.0162555398987
10051	0.00017553143892	153.814823034	0.0162494728167
10061	0.000173414853135	153.806655625	0.0162465713292
10071	0.000173181820272	153.807762201	0.0162448671722
10081	0.000170538396639	153.813371217	0.0162362247235
10091	0.000169798505308	153.804845986	0.0162324217713
10101	0.000168296505209	153.807411509	0.0162307428084
10111	0.000166091581632	153.80960163	0.0162256816556
10121	0.000166323722423	153.81434846	0.0162201066655
10131	0.000164200152286	153.806276847	0.0162173103043
10141	0.000163962437913	153.807473028	0.0162156721068
10151	0.000162400700243	153.812955859	0.0162083007048
10161	0.000161691165049	153.804532492	0.0162046564878
10171	0.000160218742217	153.807068994	0.016203046987
10181	0.000158706365357	153.80926927	0.0161987484486
10191	0.000159107458117	153.81391494	0.016193590039
10201	0.000205971869238	153.807170957	0.0161785815705
10211	0.000206389831622	153.812933155	0.0161721792273
10221	0.000205242416215	153.805436178	0.0161693269347
10231	0.000204493857852	153.806656767	0.0161675382916
10241	0.000194946226354	153.812166058	0.0161526489842
10251	0.000194524768869	153.812622107	0.0161492848184
10261	0.000193383043249	153.805723198	0.0161469031795
10271	0.000193359110004	153.806802002	0.0161448768461
10281	0.000186492737214	153.812969141	0.0161314590997
10291	0.00018502275603	153.804698145	0.0161284378189
10301	0.000184552497424	153.806283813	0.0161267581839
10311	0.000179341842403	153.810741704	0.0161163790267
10321	0.000179399870318	153.813242369	0.0161124258709
10331	0.000177639976074	153.805268181	0.0161099090473
10341	0.000177480630443	153.80658155	0.0161081560108
10351	0.000173610589035	153.812358748	0.0160977221877
10361	0.000172876458947	153.803631676	0.0160943748133
10371	0.000171605401156	153.805943363	0.0160927707593
10381	0.000168464279766	153.808538898	0.0160863530206
10391	0.000168449553264	153.81286433	0.0160809971038
10401	0.000166630281187	153.80501318	0.0160782576876
10411	0.000166330431722	153.806236009	0.0160767048734
10421	0.000164195299951	153.811763514	0.0160683642902
10431	0.000163374182444	153.81198847	0.0160653120593
10441	0.000162031002071	153.805335731	0.0160631157073
10451	0.000162021800728	153.806387685	0.016061292306
10461	0.00015995051162	153.812317662	0.0160530229953
10471	0.000158363331743	153.804193853	0.0160502722669
10481	0.000157819595863	153.80584236	0.0160487663827
10491	0.000156052393326	153.809875966	0.0160423034629
10501	0.000197266522016	153.812844339	0.0160285854418
10511	0.000197683722341	153.813536927	0.0160221179898
10521	0.000195017193948	153.805281472	0.0160192440653
10531	0.00019409120879	153.806344358	0.0160175347974
10541	0.000185541463368	153.811129022	0.0160042076075
10551	0.000185815568519	153.812689462	0.0160008217743
10561	0.000184040709973	153.805158834	0.0159983897955
10571	0.000183830691281	153.806078405	0.015996681629
10581	0.000177829848152	153.811790035	0.0159844907602
10591	0.000177153233452	153.811337393	0.0159816867538
10601	0.000176060142849	153.805458862	0.0159795805181
10611	0.000176249674189	153.806006035	0.0159776136476
10621	0.000171299486781	153.811844553	0.0159664842444
10631	0.000169872135037	153.804064939	0.0159638356232
10641	0.000169384631229	153.805633132	0.0159623134873
10651	0.000165615618531	153.809667701	0.0159537352773
10661	0.000165671895493	153.811801422	0.0159500377238
10671	0.000164040655361	153.804672543	0.01594766965
10681	0.000163883661621	153.805566143	0.015946166484
10691	0.000161152629195	153.811027019	0.0159373442527
10701	0.000160306683588	153.810799488	0.0159345807151
10711	0.000159235265442	153.804981507	0.015932579504
10721	0.00015924495541	153.805473238	0.0159308436102
10731	0.000156700910239	153.811153172	0.0159223705299
10741	0.000155590867424	153.80325607	0.0159197399
10751	0.000154841718033	153.805310318	0.0159183259036
10761	0.000152798851936	153.808387516	0.0159125261805
10771	0.000152837507776	153.811192709	0.0159085515101
10781	0.000151268105072	153.804211471	0.0159061623304
10791	0.000151070121458	153.805218486	0.0159047901284
10801	0.000216031052686	153.810682014	0.0158805781639
10811	0.000215903444489	153.812579655	0.0158741946916
10821	0.000214373090132	153.804261954	0.0158715107462
10831	0.000213875158356	153.805637797	0.0158699668934
10841	0.000201723161939	153.810281781	0.0158520426415
10851	0.000201560902036	153.812344162	0.0158480736718
10861	0.000200270284436	153.804698336	0.0158455111483
10871	0.000200145571849	153.805423987	0.0158440255354
10881	0.000191336074067	153.811144435	0.0158280573734
10891	0.000190798917942	153.812262129	0.0158248839777
10901	0.000189539967494	153.804820328	0.0158226183285
10911	0.000189525285511	153.805444561	0.0158210422497
10921	0.000182855795141	153.812012084	0.0158066950432
10931	0.000181747938153	153.811216806	0.0158040082126
10941	0.000180873265804	153.805156607	0.0158019919822
10951	0.000180996008685	153.805358966	0.0158002644775
10961	0.000175310320393	153.811901859	0.015787347021
10971	0.000174547460465	153.803241019	0.0157845776588
10981	0.000173495326605	153.8053373	0.0157831531822
10991	0.00016924181307	153.808076239	0.0157750381974
11001	0.000168950887452	153.81206329	0.015769647175
11011	0.000167622387054	153.803906693	0.0157671688498
11021	0.000167157929144	153.805332847	0.0157657677893
11031	0.000163539925385	153.809607661	0.0157568393937
11041	0.000163387234527	153.811880182	0.0157533017574
11051	0.000161970463761	153.804288874	0.0157509315377
11061	0.00016177362236	153.805184787	0.0157495734479
11071	0.000158857445099	153.810388992	0.0157406455868
11081	0.00015853458645	153.811632982	0.0157378392444
11091	0.000157162800402	153.804344866	0.0157357522718
11101	0.000232191672374	153.806738395	0.0157119407169
11111	0.000230697634072	153.811653351	0.0157032904701
11121	0.000230205546036	153.803322109	0.0157007684013
11131	0.000230055630221	153.804886098	0.0156994029339
11141	0.000214433548488	153.808908246	0.0156772702938
11151	0.000214277417584	153.812079672	0.0156724467625
11161	0.000213425037051	153.803806099	0.0156699860871
11171	0.000213304907473	153.804986949	0.0156685724513
11181	0.00020175695234	153.809926364	0.0156495840224
11191	0.000201378499761	153.812260741	0.015645718295
11201	0.000200327877344	153.80414036	0.0156432881734
11211	0.000200200571068	153.805054115	0.0156418609387
11221	0.000191331921211	153.810326297	0.0156253344882
11231	0.000190833069981	153.812144343	0.0156219968638
11241	0.000189636920275	153.804326562	0.0156196340317
11251	0.000189554613116	153.805122938	0.0156182388889
11261	0.000182450793612	153.810674494	0.0156034768846
11271	0.000181986331324	153.81201963	0.0156005645788
11281	0.00018074413719	153.804386734	0.0155983759246
11291	0.000180673292232	153.805173767	0.0155969660492
11301	0.000174927347834	153.810733201	0.0155837307639
11311	0.000174348602113	153.811735239	0.0155810932987
11321	0.000173151238121	153.804305819	0.0155790350541
11331	0.000173115075309	153.804992396	0.0155775675154
11341	0.00016837084735	153.810925676	0.0155656001589
11351	0.000167534492656	153.810841893	0.0155631866442
11361	0.000166559283924	153.804342918	0.0155612291964
11371	0.00016659642195	153.804925953	0.0155597061404
11381	0.000162714472618	153.810977528	0.0155488029818
11391	0.000161730539378	153.810356751	0.0155465334451
11401	0.000220828212381	153.805637649	0.0155262716414
11411	0.000218477607804	153.811022631	0.0155167627781
11421	0.000218134276246	153.803019762	0.0155143377416
11431	0.000217513617083	153.804724798	0.0155129320515
11441	0.000205002088133	153.806542099	0.0154972692403
11451	0.000202701909506	153.811197413	0.0154885501823
11461	0.000202226345278	153.802959728	0.0154861000033
11471	0.00020153734861	153.804828168	0.0154846928072
11481	0.000192634573153	153.806786169	0.0154721430769
11491	0.000190577743891	153.811254707	0.0154641041833
11501	0.000189969648305	153.802949368	0.0154616678493
11511	0.000189150408367	153.804879851	0.0154602708355
11521	0.000182361585327	153.806871415	0.0154499125503
11531	0.000180585872812	153.811230607	0.0154424554699
11541	0.000179934551842	153.802908029	0.0154400567316
11551	0.000179019228893	153.804846111	0.0154386840936
11561	0.000173687053036	153.80687413	0.0154299587997
11571	0.000172179596718	153.811140289	0.0154229973501
11581	0.000171528550265	153.802829982	0.015420644749
11591	0.000170561762074	153.804769578	0.0154193021824
11601	0.000166323857881	153.80678766	0.0154118283068
11611	0.000165046304794	153.810969184	0.0154052886535
11621	0.000164392328189	153.802733238	0.0154029851124
11631	0.000163401979889	153.804656089	0.0154016746586
11641	0.000159963851265	153.806647276	0.0153951782395
11651	0.00015890096326	153.810747235	0.0153890033626
11661	0.000158261620535	153.802599829	0.0153867494523
11671	0.000157250172191	153.804524028	0.015385469206
11681	0.000154444637914	153.806500529	0.0153797545111
11691	0.000153526291854	153.810526956	0.0153738987785
11701	0.000230081992004	153.809799453	0.0153482489138
11711	0.000229424830536	153.812321425	0.0153396598689
11721	0.000228871855868	153.81059451	0.0153376295494
11731	0.00022776691172	153.805100095	0.0153356952187
11741	0.000227781995946	153.805641863	0.0153339064112
11751	0.000213466896589	153.812004423	0.0153074581885
11761	0.000212653930573	153.810421394	0.0153053033759
11771	0.000211946776962	153.804715106	0.0153034264048
11781	0.000212071727762	153.805286562	0.0153017623307
11791	0.000201227022168	153.811762337	0.015279446678
11801	0.000200345388398	153.810659851	0.0152771740559
11811	0.000199576474362	153.804488971	0.0152752438892
11821	0.000199630685246	153.80526638	0.0152736868173
11831	0.000191142083463	153.811370659	0.0152544675387
11841	0.00019039012828	153.811383024	0.0152521225716
11851	0.000189399193602	153.804313449	0.0152501632025
11861	0.000189315993151	153.805247586	0.0152487275813
11871	0.000182556008081	153.810932261	0.0152319659433
11881	0.000181917204522	153.811524071	0.0152294923889
11891	0.000180798102581	153.804141806	0.0152275164956
11901	0.000180652198877	153.805294968	0.0152261847172
11911	0.000175160072633	153.810270877	0.015211462241
11921	0.000174551585926	153.811422136	0.0152088737859
11931	0.000173410880634	153.803768626	0.0152068484599
11941	0.000173208971805	153.80508427	0.0152055869308
11951	0.000168720665191	153.809739782	0.0151926847571
11961	0.000168140213321	153.811337533	0.0151898422483
11971	0.000167056850306	153.803380786	0.01518782519
11981	0.000166689826017	153.804871102	0.0151865889849
11991	0.00016297897903	153.809059719	0.0151754038288
12001	0.000232890775812	153.811601675	0.0151481639372
12011	0.000231903064492	153.813221402	0.0151378348199
12021	0.000230267346775	153.81150946	0.0151354842169
12031	0.000229145145448	153.805533612	0.0151334773421
12041	0.000229062699725	153.805948584	0.0151317688357
12051	0.000213812738555	153.811882838	0.0151040796645
12061	0.000213126185547	153.812238638	0.0151016291908
12071	0.000212052362783	153.804816772	0.0150995519722
12081	0.000211973987959	153.805581253	0.0150980617295
12091	0.000200558295672	153.810989017	0.0150751448101
12101	0.000199929377363	153.812131996	0.0150724277272
12111	0.000198731623634	153.804418829	0.0150702739813
12121	0.000198580828832	153.805373923	0.0150689239332
12131	0.000189821990899	153.810220516	0.0150500273562
12141	0.000189245784417	153.811999394	0.0150466782019
12151	0.000188101449574	153.803764011	0.0150444682419
12161	0.000187697222705	153.805193979	0.0150431426867
12171	0.000180826382877	153.808894769	0.0150282407669
12181	0.000180346336683	153.811562123	0.015023668454
12191	0.00017948370187	153.803103439	0.0150213552488
12201	0.000178641128458	153.804964304	0.0150200445009
12211	0.000173925734073	153.806992779	0.0150105206455
12221	0.000172840930913	153.811255491	0.0150028787202
12231	0.000171732925124	153.810199011	0.0150008202716
12241	0.000170949308859	153.804617577	0.0149990985395
12251	0.000171028758679	153.804902332	0.0149976051832
12261	0.00016622429293	153.8105046	0.0149838810479
12271	0.000165510789459	153.811186441	0.014981688683
12281	0.000164422684409	153.804105885	0.0149798953072
12291	0.00016430395453	153.804914437	0.0149785778
12301	0.000275810121943	153.810769377	0.0149234770935
12311	0.000275338513433	153.813850608	0.0149129489302
12321	0.000273979241604	153.812943279	0.0149103838611
12331	0.000272965407381	153.805872707	0.0149082661138
12341	0.000273091060836	153.806264553	0.014906676047
12351	0.000253343920812	153.812517456	0.0148634842171
12361	0.000252602979975	153.813749684	0.0148605863056
12371	0.000251575319148	153.805309462	0.0148583330266
12381	0.000251538595303	153.806161364	0.0148569312038
12391	0.000236254901427	153.811815829	0.0148219760256
12401	0.000235418514414	153.813697922	0.0148180951862
12411	0.000234568034295	153.804660991	0.0148156489724
12421	0.000234114310317	153.806126195	0.014814212653
12431	0.000221999110403	153.810223311	0.0147872955648
12441	0.00022120024438	153.813382358	0.0147811960817
12451	0.00022040449652	153.811958479	0.0147789240951
12461	0.000219543492345	153.805600539	0.0147769978687
12471	0.00021971106865	153.805758279	0.0147753995012
12481	0.00020889746632	153.812426959	0.0147487765837
12491	0.000208379259545	153.813316741	0.0147462592634
12501	0.00020722327219	153.805114479	0.0147441680519
12511	0.000207090481202	153.805999909	0.0147428228142
12521	0.000198376140434	153.811621072	0.0147202521186
12531	0.000197665050379	153.813264019	0.0147171475833
12541	0.000196624880703	153.804539255	0.0147149448956
12551	0.00019618333893	153.805905899	0.0147136255579
12561	0.000188909990536	153.810221609	0.0146956965913
12571	0.000188261087603	153.81285644	0.0146911221349
12581	0.000187469081246	153.811071955	0.0146890681446
12591	0.000186645451103	153.805399274	0.0146873424151
12601	0.00026951977166	153.807034587	0.0146512991816
12611	0.000265080989119	153.812343037	0.0146330350418
12621	0.000265007713501	153.813215897	0.0146306780187
12631	0.000264568810893	153.805088451	0.0146286403396
12641	0.000264783291257	153.805754318	0.0146272671766
12651	0.000245968523835	153.811967416	0.0145851536612
12661	0.000245391358213	153.813965114	0.0145819842003
12671	0.000244683854631	153.805123986	0.0145796345186
12681	0.000244542205835	153.806326138	0.0145782636935
12691	0.000230309121702	153.810774592	0.0145458368921
12701	0.000229646347191	153.813961011	0.0145402832358
12711	0.000228913996266	153.812575879	0.0145379416926
12721	0.00022831448664	153.805978691	0.0145360259589
12731	0.000228496271193	153.80582457	0.0145344580031
12741	0.000216488522327	153.8124846	0.014503972828
12751	0.000215964597066	153.813985966	0.0145012901763
12761	0.00021492104369	153.80556652	0.014499078684
12771	0.000214766204067	153.806362802	0.0144977537523
12781	0.000205429104973	153.811195532	0.0144726471362
12791	0.000204606084515	153.813773447	0.0144688439864
12801	0.000203833168152	153.805113664	0.014466373714
12811	0.000203224262413	153.806346971	0.0144649965661
12821	0.000197507670939	153.807927254	0.0144516381694
12831	0.000195000156163	153.812613633	0.0144398638669
12841	0.000194461091949	153.813382416	0.0144375786684
12851	0.000193414420156	153.805555565	0.0144355625603
12861	0.000193300828306	153.806097158	0.0144342121394
12871	0.000186654721392	153.811442041	0.0144139666938
12881	0.000186040619077	153.813431502	0.0144111135174
12891	0.000184958895264	153.80518188	0.0144089244317
12901	0.000327978320444	153.808345181	0.0143393306471
12911	0.00032473031516	153.813599488	0.0143209503532
12921	0.000324654006727	153.81422645	0.0143184653305
12931	0.000324388192746	153.805912165	0.0143162694105
12941	0.000324474633553	153.806568155	0.0143148196129
12951	0.000299141917247	153.813721727	0.0142462654034
12961	0.000298381591083	153.815534085	0.0142423580828
12971	0.000297889388197	153.805934052	0.0142397179102
12981	0.000297648688423	153.806728885	0.0142381745949
12991	0.000280328724907	153.810358126	0.0141934767777
13001	0.000277241585603	153.815274895	0.0141779816941
13011	0.000276539845028	153.815439886	0.0141753701808
13021	0.000275850876844	153.806557585	0.0141730556664
13031	0.000275806044503	153.807234322	0.0141715574316
13041	0.000259563691377	153.814271999	0.0141233670225
13051	0.000258562228164	153.816017879	0.0141195359977
13061	0.000257710271309	153.806341871	0.0141169361854
13071	0.000257271807869	153.806899716	0.0141154061857
13081	0.000245727260386	153.810497229	0.014084304109
13091	0.000243057789217	153.815294239	0.0140709878954
13101	0.000242313029154	153.8153644	0.0140684887792
13111	0.000241440085914	153.806524498	0.0140662745671
13121	0.000241303374876	153.80721349	0.0140648363106
13131	0.000229872960102	153.813887493	0.0140290468957
13141	0.000228876767362	153.815634792	0.0140254266645
13151	0.000227973448474	153.806229996	0.0140229767478
13161	0.000227475273102	153.806681563	0.0140215341769
13171	0.000219278478983	153.81013951	0.013998967097
13181	0.000216992869499	153.814735329	0.0139873147486
13191	0.000216344173976	153.814947361	0.0139849715591
13201	0.000319488733411	153.808373463	0.0139269218654
13211	0.000312632268109	153.814902941	0.0138997210419
13221	0.000312260045294	153.816153122	0.0138970559052
13231	0.000311623200767	153.807688231	0.0138948150744
13241	0.00031142030704	153.807524887	0.013893234678
13251	0.000286144671321	153.814131176	0.013829054654
13261	0.000284972967443	153.816394777	0.0138241438527
13271	0.000284170558614	153.81464483	0.0138218416728
13281	0.000283745835751	153.807669921	0.0138198190213
13291	0.000283760708782	153.806997193	0.0138180650175
13301	0.000262810615914	153.81463652	0.0137636983642
13311	0.000261996508599	153.816330846	0.0137607006711
13321	0.000261036770373	153.807610026	0.013758393317
13331	0.000260830926506	153.807861799	0.0137569353531
13341	0.000244724896226	153.812752579	0.0137164660151
13351	0.00024307604116	153.815135901	0.0137090597631
13361	0.000242412274078	153.815441772	0.0137067520123
13371	0.000241582817704	153.807624253	0.013704730132
13381	0.000241476530754	153.807482094	0.0137032142979
13391	0.000227487869666	153.813646569	0.0136655335917
13401	0.000226367662021	153.815742	0.0136621350807
13411	0.000225454921105	153.806844978	0.0136598040056
13421	0.000224921440593	153.807705553	0.0136584388125
13431	0.00021661640489	153.8097133	0.0136387273668
13441	0.000212358628945	153.814096012	0.0136236565904
13451	0.000211690573279	153.814980981	0.0136212808652
13461	0.000210770129015	153.807206159	0.0136193187323
13471	0.000210545101021	153.807392255	0.0136180190645
13481	0.000200785698373	153.812751784	0.0135913733991
13491	0.000199700774815	153.814788979	0.0135873072704
13501	0.000326868898017	153.814869461	0.0135154025077
13511	0.000322004473505	153.816017412	0.0134916379719
13521	0.000321455878174	153.81716811	0.0134889590224
13531	0.00032053142787	153.808424527	0.0134866687988
13541	0.000320254698945	153.808619241	0.0134851347604
13551	0.000293648872579	153.813774155	0.013414361502
13561	0.000291914070789	153.815488065	0.0134080306444
13571	0.000291385567311	153.816087156	0.0134057002349
13581	0.000290681249903	153.80821187	0.013403651702
13591	0.000290651438934	153.807680224	0.0134020658439
13601	0.000269047773347	153.813953801	0.0133420711829
13611	0.000267634887686	153.81632011	0.0133383331854
13621	0.000266767003743	153.814076323	0.0133362875546
13631	0.000266349677659	153.807992932	0.0133344225586
13641	0.000266506592349	153.807038224	0.0133326596639
13651	0.00024787426547	153.814065494	0.0132818995858
13661	0.000246944394991	153.815912959	0.0132792048349
13671	0.000246044061275	153.807539581	0.01327713763
13681	0.00024580369411	153.808021978	0.0132757853126
13691	0.000231799768638	153.812200358	0.0132376716872
13701	0.000229783304346	153.814289618	0.0132307421254
13711	0.00022919272149	153.814897007	0.013228575762
13721	0.0002284217287	153.807542926	0.0132267337904
13731	0.000228288490109	153.80741623	0.0132253878021
13741	0.000215832295787	153.81285553	0.013190019512
13751	0.000214470948384	153.814930421	0.0131864679017
13761	0.000213567180661	153.813147998	0.0131846488491
13771	0.000213058357608	153.807317895	0.0131830154968
13781	0.000213118699999	153.806753899	0.0131815029886
13791	0.000201913191193	153.812804271	0.0131503412385
13801	0.000268650404388	153.815089164	0.0131132796946
13811	0.000263079163455	153.816559319	0.0130874203193
13821	0.000261702746749	153.816999815	0.013084809013
13831	0.000260278904796	153.808444106	0.0130825651082
13841	0.000259687602122	153.808981083	0.0130810972193
13851	0.000242508300895	153.813208823	0.0130366260472
13861	0.000240829630933	153.814645267	0.0130291999669
13871	0.00024001400013	153.815099234	0.0130269850182
13881	0.000239232053996	153.807659326	0.0130250402486
13891	0.00023902991417	153.807841047	0.0130237217484
13901	0.000224987860985	153.812935131	0.0129840634771
13911	0.000223405001528	153.814217037	0.0129795929741
13921	0.000222687394743	153.81392605	0.0129775998125
13931	0.000222067454613	153.807107628	0.0129759053308
13941	0.000222002414701	153.807234471	0.0129745387526
13951	0.000210017682231	153.812863873	0.0129396896749
13961	0.000208827810231	153.814308814	0.0129365073565
13971	0.000207904044695	153.81252304	0.0129347807545
13981	0.000207506288774	153.806796239	0.012933210715
13991	0.00020756608495	153.806729562	0.0129317326144
14001	0.000197154829445	153.812578304	0.0129012395711
14011	0.000196127224093	153.813671631	0.0128986937412
14021	0.000195498610112	153.806102645	0.0128968488721
14031	0.000194998959714	153.806791686	0.0128956806853
14041	0.000189932362178	153.808471913	0.012882059022
14051	0.000185901269557	153.812481581	0.0128672358834
14061	0.000185078779837	153.813062358	0.0128651077814
14071	0.000184438249698	153.806179283	0.0128634812558
14081	0.000184185693489	153.80662827	0.0128623546486
14091	0.000177478897037	153.810614161	0.012842847934
14101	0.00022282497943	153.813297691	0.0128157106349
14111	0.000219748477585	153.815976748	0.0127967090637
14121	0.000217637134478	153.816114916	0.0127940333206
14131	0.000216097349747	153.807859378	0.0127919459545
14141	0.000215359877484	153.808338195	0.0127906157142
14151	0.000204193613818	153.811126644	0.0127654485886
14161	0.000201970796521	153.814135955	0.0127549924219
14171	0.000200904625191	153.814608297	0.0127526925273
14181	0.000200038095988	153.807159309	0.0127509362316
14191	0.00019972096596	153.80762532	0.0127497172217
14201	0.000190163756564	153.811684075	0.0127255615313
14211	0.000188592420467	153.813386786	0.0127189583477
14221	0.000187795151469	153.813630676	0.0127169552914
14231	0.000187090748608	153.806791674	0.0127153628891
14241	0.00018687034761	153.807240696	0.0127142161749
14251	0.000178993738908	153.811625581	0.0126924025194
14261	0.000177529397117	153.8128702	0.012687313662
14271	0.000176880046831	153.812903562	0.012685523633
14281	0.000176219968799	153.806501947	0.0126840219077
14291	0.000176047754131	153.806954582	0.0126828977363
14301	0.000169373811848	153.811421067	0.0126630426044
14311	0.000168126598738	153.812597939	0.0126590780956
14321	0.000167512122567	153.812342973	0.0126574541992
14331	0.000166909780393	153.806201373	0.0126560711802
14341	0.000166787882285	153.806801054	0.0126549205651
14351	0.00016102977152	153.81120246	0.0126368116501
14361	0.000160019356891	153.812277804	0.0126335839906
14371	0.000159301115559	153.811815283	0.0126320459
14381	0.000158804474481	153.805991836	0.0126307500203
14391	0.000158722664597	153.806551467	0.0126295833992
14401	0.000216065812355	153.811394312	0.0125862635012
14411	0.000214110226459	153.813964388	0.0125722822761
14421	0.000212246058133	153.814658304	0.0125696765986
14431	0.000211022323915	153.80670331	0.0125678496477
14441	0.00021044689756	153.807368624	0.0125666630023
14451	0.000199101652216	153.808755484	0.01254427394
14461	0.000196236970644	153.812277243	0.0125312910751
14471	0.000195272595496	153.81321098	0.0125289297272
14481	0.000194563090418	153.805866697	0.0125272817967
14491	0.000194229402195	153.806460203	0.0125261771741
14501	0.000185818472879	153.808252568	0.0125080189716
14511	0.000182898232115	153.811616882	0.0124961593509
14521	0.000182127216999	153.812479894	0.0124939271391
14531	0.000181525356383	153.805415933	0.0124923729082
14541	0.000181205572663	153.806003715	0.0124913120808
14551	0.000174564696127	153.807924521	0.0124762284942
14561	0.000171853246787	153.81117113	0.0124653946586
14571	0.000171181418408	153.811973563	0.0124632630206
14581	0.00017063764382	153.805124123	0.0124617791624
14591	0.000170313688944	153.805719312	0.0124607534338
14601	0.00016491149988	153.807678433	0.0124480228103
14611	0.000162509842218	153.810816427	0.0124380776285
14621	0.000161900265639	153.811553702	0.0124360304922
14631	0.000161389159021	153.804868445	0.0124346049068
14641	0.000161048357255	153.805484501	0.0124336103643
14651	0.000156598901042	153.807454178	0.012422723626
14661	0.000154432775828	153.810510458	0.0124135368331
14671	0.000153875488807	153.811198801	0.0124115698279
14681	0.00015339081437	153.804651743	0.0124101979439
14691	0.000153036030224	153.805322268	0.0124092327364
14701	0.000196711423389	153.806628787	0.0123892587324
14711	0.000192050310293	153.810486874	0.0123730601694
14721	0.000191803035568	153.81125205	0.0123709011031
14731	0.000191425093041	153.809425639	0.0123696840677
14741	0.000191419397843	153.805222399	0.0123684714513
14751	0.000191636427498	153.805817778	0.0123671430794
14761	0.000179677515291	153.810748912	0.0123383999073
14771	0.000179296881961	153.811372663	0.012336120708
14781	0.000178721127704	153.809759557	0.012334865104
14791	0.000178614659012	153.805217686	0.0123336504462
14801	0.000178749813148	153.805753994	0.0123323711556
14811	0.000169533530126	153.810653561	0.0123080918166
14821	0.00016891586321	153.811149676	0.0123055822958
14831	0.000168355155176	153.810070682	0.0123043208157
14841	0.000168100036519	153.805204583	0.0123031069891
14851	0.000168162507817	153.805715601	0.0123018903952
14861	0.00016080037426	153.810322393	0.0122810819444
14871	0.00016012614162	153.810787936	0.0122783944092
14881	0.000159643646289	153.810427869	0.0122771165884
14891	0.000159274584294	153.805132893	0.0122759416089
14901	0.000159270980655	153.805625154	0.0122748050957
14911	0.000153218644771	153.809935634	0.0122569282112
14921	0.000152501265839	153.810697532	0.0122539000252
14931	0.000152124070937	153.810515558	0.0122526144689
14941	0.000151647078189	153.805145189	0.0122514492591
14951	0.000151625014543	153.805620122	0.0122503789395
14961	0.000146693646026	153.809508698	0.0122349798141
14971	0.000145909207097	153.810411415	0.0122316540894
14981	0.000145549469468	153.810461901	0.0122303318431
14991	0.000145067817809	153.805090756	0.0122291753179
15001	0.000189475603661	153.806156836	0.012209376203
15011	0.000185824029669	153.810270109	0.0121946786939
15021	0.00018555993775	153.810704385	0.0121926108506
15031	0.00018516842206	153.809304181	0.0121914604078
15041	0.000185155555682	153.805239528	0.0121903188474
15051	0.000185199444418	153.805518765	0.0121890022756
15061	0.000173953516238	153.810449766	0.0121616178522
15071	0.000173400203381	153.81063279	0.0121591110965
15081	0.000172993276984	153.810217225	0.0121578714665
15091	0.000172693925556	153.805302029	0.0121567177818
15101	0.000172753956615	153.80555348	0.0121555752477
15111	0.000164109191599	153.810018427	0.0121329063504
15121	0.000163299420809	153.810626786	0.0121297894472
15131	0.000162935956921	153.810650565	0.0121284484764
15141	0.000162498178196	153.805414987	0.0121272705761
15151	0.000162538048018	153.805591552	0.0121262626776
15161	0.000155805385719	153.809401654	0.0121074197848
15171	0.000154827851843	153.810506096	0.0121037325428
15181	0.00015447352475	153.810846098	0.0121022434657
15191	0.000153945663385	153.805329557	0.0121010617057
15201	0.000153906528306	153.805586083	0.0121000954131
15211	0.000148665464202	153.808426774	0.0120853154127
15221	0.000147610336909	153.810260701	0.0120803035318
15231	0.00014723971579	153.810638781	0.0120786575345
15241	0.000146831864838	153.804909549	0.0120774605507
15251	0.000146533383673	153.805537368	0.012076539782
15261	0.000143499312127	153.806896723	0.0120685498654
15271	0.000141364170367	153.810245436	0.012059084233
15281	0.000140960231085	153.810672091	0.0120572387654
15291	0.000140323161946	153.809369172	0.0120562095225
15301	0.000170196040929	153.805892175	0.0120422719364
15311	0.000166115922423	153.810065863	0.0120286324915
15321	0.000165790057919	153.810414876	0.0120265824395
15331	0.000165374418091	153.809553913	0.0120255003953
15341	0.000165188609248	153.80530108	0.0120244131039
15351	0.000165015650459	153.805648887	0.0120231260001
15361	0.000154368890896	153.809613991	0.0120023349882
15371	0.000153723367748	153.810273325	0.0119995912956
15381	0.000153412428479	153.810232544	0.0119983567363
15391	0.000153036022087	153.805170554	0.0119972638383
15401	0.000153002229103	153.805529692	0.0119962396972
15411	0.000145196454252	153.808745836	0.0119798936002
15421	0.000144234013126	153.810026889	0.0119763148181
15431	0.000143898658329	153.810273913	0.0119748431337
15441	0.000143478035644	153.804953501	0.0119737355854
15451	0.000143321316005	153.805307231	0.0119728119486
15461	0.000138024690497	153.807298566	0.0119624970055
15471	0.000136536026558	153.809931827	0.0119559183689
15481	0.000136188185967	153.810308783	0.0119541497528
15491	0.000135601994455	153.80904471	0.0119531754463
15501	0.000135443342694	153.805111577	0.0119521435434
15511	0.000135454971148	153.805641516	0.011950943383
15521	0.000130155122064	153.809416386	0.0119379970418
15531	0.000129641996789	153.809966518	0.0119356483061
15541	0.000129238675311	153.809626047	0.0119346010198
15551	0.000128824948366	153.804987046	0.0119335946407
15561	0.000128800134036	153.805494971	0.0119326015805
15571	0.000124814546264	153.808562701	0.0119218588344
15581	0.000124059556155	153.809585647	0.0119190133076
15591	0.000123757036011	153.809692883	0.0119177256237
15601	0.000165150251713	153.805256223	0.0119010620077
15611	0.000163032881525	153.809149619	0.0118909000431
15621	0.000162755497624	153.809383358	0.0118888844219
15631	0.000162492104793	153.809164278	0.0118878994455
15641	0.000162162254637	153.804883578	0.0118868751224
15651	0.000161980466173	153.805398553	0.0118857018551
15661	0.000152950565846	153.808738495	0.0118649340065
15671	0.000152343218574	153.809279167	0.0118621818606
15681	0.000152106926303	153.809466871	0.0118608897635
15691	0.000151782230896	153.804730439	0.0118598858967
15701	0.000151717130861	153.805123683	0.0118589372116
15711	0.000145033131553	153.807383411	0.0118439026095
15721	0.000144230857703	153.809189006	0.0118388120046
15731	0.000143922714017	153.809474452	0.0118371164707
15741	0.000143478641005	153.80846497	0.0118362080007
15751	0.000143342384567	153.804927233	0.0118352147649
15761	0.000143411451616	153.805349142	0.0118340083187
15771	0.000137472893725	153.808798847	0.0118182727246
15781	0.000136935128857	153.809030962	0.0118159592962
15791	0.000136642163112	153.809269554	0.0118148832992
15801	0.000136274203102	153.804828512	0.0118139277797
15811	0.000136290691345	153.805182367	0.0118129856416
15821	0.000131751336084	153.807870614	0.0118001251485
15831	0.000131070998698	153.808914085	0.0117969227882
15841	0.000130735935725	153.809187386	0.0117955221137
15851	0.000130468034741	153.804301608	0.0117945616567
15861	0.000130226630822	153.804975212	0.0117937362098
15871	0.00012742845404	153.80620804	0.0117867700571
15881	0.000126076279231	153.80883178	0.0117797644019
15891	0.000125683022417	153.8089385	0.0117778907367
15901	0.000168544449557	153.809236051	0.0117593299454
15911	0.000166222947923	153.810857381	0.0117487281406
15921	0.000165708865012	153.810175236	0.0117466358478
15931	0.000165416766984	153.809759517	0.0117456345489
15941	0.00016485530005	153.805264347	0.0117445843273
15951	0.000164691947869	153.805676655	0.0117435112754
15961	0.000153882954565	153.808649496	0.0117215955576
15971	0.00015331031185	153.809648066	0.0117185534208
15981	0.000152942839875	153.809600071	0.0117171534926
15991	0.000152693218775	153.80456455	0.0117161451721
16001	0.000152456590117	153.805054151	0.0117152810197
16011	0.000146152898893	153.806563449	0.0117035896596
16021	0.000143788317905	153.809134146	0.011694807009
16031	0.000143265513734	153.809589901	0.0116927569656
16041	0.000142946770569	153.809164255	0.011691784533
16051	0.000142637263826	153.804865721	0.01169084244
16061	0.000142639938868	153.805273174	0.0116898488552
16071	0.000135965044449	153.808118869	0.01167449161
16081	0.000135321133843	153.809173188	0.0116715777961
16091	0.000134934976612	153.809223584	0.0116702357754
16101	0.000134707884864	153.804309076	0.0116692898813
16111	0.000134489610254	153.804832081	0.0116684777234
16121	0.000130621543096	153.806300442	0.0116604876675
16131	0.000128751565778	153.808717266	0.011653094845
16141	0.00012824845737	153.809225297	0.0116511369107
16151	0.000127928091722	153.808828779	0.0116502212944
16161	0.000127629576841	153.804669483	0.0116493356897
16171	0.000127627807037	153.805128429	0.0116483840776
16181	0.000123146093619	153.807742026	0.0116369067101
16191	0.00012253635495	153.808831575	0.0116341557525
16201	0.000149422500627	153.80899776	0.0116220962467
16211	0.000146758695354	153.810551884	0.0116120208029
16221	0.00014624872791	153.810418607	0.0116100342854
16231	0.000145617850931	153.809724844	0.0116090043946
16241	0.00014495988347	153.805014804	0.0116079988937
16251	0.000144671100141	153.805531778	0.0116069989034
16261	0.000135857537283	153.807730832	0.0115917332582
16271	0.000135337368526	153.80928121	0.0115881722331
16281	0.000135035466251	153.809556196	0.0115867011611
16291	0.000134520871141	153.808226554	0.0115858541096
16301	0.000134352288844	153.804751056	0.0115849222422
16311	0.000134311099997	153.805353635	0.0115837710682
16321	0.000127372149879	153.808231459	0.011569756588
16331	0.000126714383801	153.808886916	0.0115676729865
16341	0.00012646866482	153.808987081	0.0115665806877
16351	0.000126124676016	153.80438641	0.0115656971468
16361	0.000126033819825	153.80466392	0.0115648461387
16371	0.000120888116436	153.806530853	0.0115554484676
16381	0.000120234616526	153.808456539	0.0115511981684
16391	0.000119828297252	153.808816087	0.0115496127562
16401	0.000119510324915	153.808274709	0.0115487881042
16411	0.000119264191668	153.804386131	0.0115479552687
16421	0.000119246150489	153.804883195	0.0115469611037
16431	0.000114891380639	153.807320814	0.0115370844525
16441	0.000114267135897	153.808311683	0.0115346631115
16451	0.00011399242363	153.808522967	0.0115335223368
16461	0.000113815551516	153.80388385	0.0115326813477
16471	0.00011353947776	153.804397444	0.0115319346601
16481	0.00011147038656	153.805432698	0.0115276745581
16491	0.000109777649717	153.80781278	0.0115215585556
16501	0.000137199114397	153.808298142	0.0115100269981
16511	0.000136190232208	153.809620388	0.011502392639
16521	0.000135613976452	153.809678185	0.0115006323771
16531	0.000134770484174	153.809331775	0.0114995522705
16541	0.00013416315141	153.804750298	0.0114986307161
16551	0.000133874700692	153.805110123	0.0114977229544
16561	0.000127055148813	153.806897223	0.0114850959299
16571	0.000126573182372	153.808541187	0.0114815766418
16581	0.000126122234855	153.808858609	0.0114801033908
16591	0.000125738959728	153.808346674	0.0114792863204
16601	0.000125463146157	153.80446496	0.011478452516
16611	0.000125398268259	153.804993846	0.0114774715484
16621	0.000119912350785	153.80702064	0.0114658305687
16631	0.00011934392112	153.808237007	0.0114633556697
16641	0.000119012956506	153.808562234	0.0114621705185
16651	0.000118642453094	153.807417537	0.0114614571333
16661	0.000118533127339	153.804410637	0.0114606027037
16671	0.000118568384308	153.805054267	0.0114595115527
16681	0.000113905151033	153.807384032	0.0114488289682
16691	0.000113304971691	153.808093921	0.011447096081
16701	0.00011309546034	153.808310665	0.0114461543069
16711	0.000112831542173	153.804086543	0.0114453792601
16721	0.000112706375184	153.804471673	0.0114446083836
16731	0.000109364506678	153.806030001	0.0114373494539
16741	0.000108711866179	153.807648576	0.0114338508753
16751	0.000108294636365	153.808083697	0.0114323898305
16761	0.000108076049857	153.807915344	0.0114316409612
16771	0.000107827985332	153.804168011	0.0114308865389
16781	0.000107778481299	153.804705486	0.0114300384859
16791	0.000104814880037	153.806291599	0.0114226989097
16801	0.000132039091514	153.807587358	0.0114103189541
16811	0.000131257650917	153.808678791	0.011403469534
16821	0.000130344784998	153.808954099	0.0114017755309
16831	0.000129651696424	153.809150614	0.0114007587492
16841	0.000129034608461	153.804568903	0.0113999131552
16851	0.000128771529613	153.804925711	0.0113990725095
16861	0.000121818446662	153.806158512	0.0113876005427
16871	0.000121311958675	153.807747675	0.0113839585609
16881	0.000120754726944	153.80821506	0.0113824122303
16891	0.00012051247606	153.80823644	0.0113816179981
16901	0.000120188539499	153.804280543	0.0113808290971
16911	0.000120110487792	153.804665347	0.0113799737907
16921	0.000114556702937	153.806145905	0.0113695707849
16931	0.000114055347559	153.807744441	0.0113668552025
16941	0.000113666595593	153.808020592	0.0113655520693
16951	0.000113416291003	153.807707002	0.0113648552763
16961	0.000113182034169	153.804132259	0.0113640864745
16971	0.000113167110698	153.804624415	0.0113631504237
16981	0.000108623942909	153.806203324	0.0113539774642
16991	0.000108133580982	153.807615676	0.0113516759142
17001	0.0001078719518	153.807991241	0.0113505706178
17011	0.000107523341746	153.807073571	0.0113499342781
17021	0.000107393532298	153.804100437	0.0113491484062
17031	0.000107466890452	153.804712965	0.0113481470095
17041	0.000103641965184	153.806571902	0.0113397138992
17051	0.000103148749263	153.80749222	0.0113379495907
17061	0.000102929286007	153.80778762	0.0113370467024
17071	0.000102824948095	153.803522703	0.0113363281356
17081	0.00010251095046	153.804166059	0.0113356396651
17091	0.000100546097128	153.805167068	0.011331570089
17101	0.000118755327029	153.806729572	0.011320731126
17111	0.00011809475288	153.80795739	0.0113146540004
17121	0.000116703973209	153.808386569	0.0113129495623
17131	0.000116022139343	153.808665372	0.0113119945804
17141	0.000115503512998	153.804238955	0.0113111931882
17151	0.000115164178139	153.80476425	0.0113104358671
17161	0.000110730193825	153.805910738	0.0113024848435
17171	0.000110010489031	153.807232294	0.011298694673
17181	0.000109381955014	153.8077583	0.0112971788732
17191	0.000109087946591	153.807957662	0.0112963433736
17201	0.000108803889876	153.804011512	0.0112956229138
17211	0.000108672621977	153.804447602	0.011294856703
17221	0.000104958936603	153.805762128	0.0112875692321
17231	0.000104419761446	153.807058869	0.011284504405
17241	0.000103896120446	153.807469095	0.0112831084583
17251	0.000103690821783	153.80758613	0.0112823675164
17261	0.000103457850443	153.803951308	0.0112816714763
17271	0.000103398698691	153.804375167	0.0112808887818
17281	0.000100268358185	153.805652244	0.0112742412108
17291	9.97209293892e-05	153.807017421	0.0112716717121
17301	9.93162522996e-05	153.807323847	0.0112703529735
17311	9.91351268033e-05	153.807335154	0.0112696885993
17321	9.89097293271e-05	153.803922495	0.0112690044591
17331	9.88701385131e-05	153.804384954	0.011268223618
17341	9.61964517276e-05	153.805600265	0.0112621384013
17351	9.57647490721e-05	153.807011289	0.0112598766039
17361	9.5410364002e-05	153.80722513	0.0112586733465
17371	9.52467353015e-05	153.807121502	0.0112580507124
17381	9.50195734805e-05	153.803875577	0.011257380891
17391	9.50130542484e-05	153.804410654	0.011256573672
17401	0.000130989562338	153.805991036	0.0112382487783
17411	0.000130179488715	153.807119641	0.0112330956098
17421	0.00012931724963	153.807779572	0.0112314621361
17431	0.000128917181048	153.808038939	0.0112305465498
17441	0.000128736243075	153.803692043	0.0112298287463
17451	0.000128473087769	153.804521178	0.0112291292685
17461	0.000121588731059	153.805752313	0.0112182076762
17471	0.000120349042738	153.80670817	0.011213383555
17481	0.000119807119527	153.807453551	0.0112118270786
17491	0.000119551612338	153.807698381	0.0112109607884
17501	0.000119482937928	153.803527638	0.0112102725845
17511	0.000119266980346	153.804338937	0.0112095896951
17521	0.00011407551256	153.805674086	0.0112007609498
17531	0.000112846917305	153.806573538	0.0111963142939
17541	0.000112352346475	153.807314864	0.0111948102514
17551	0.000112113385589	153.807542919	0.0111939738349
17561	0.000112061650023	153.803456276	0.0111933037654
17571	0.000111834617089	153.804262445	0.0111926338551
17581	0.000107761573448	153.805582502	0.0111853398763
17591	0.00010664215945	153.806464884	0.0111812357047
17601	0.000106181786577	153.807218174	0.0111797770901
17611	0.00010595462931	153.807415586	0.0111789675419
17621	0.00010591253749	153.803378371	0.0111783144622
17631	0.000105668505524	153.804192858	0.0111776572827
17641	0.000102400846965	153.805500814	0.0111715330056
17651	0.000101432130414	153.806366159	0.0111677258868
17661	0.000101000079407	153.807111391	0.0111663084836
17671	0.000100773591173	153.807290197	0.0111655232129
17681	0.000100740076017	153.803309986	0.0111648854087
17691	0.000100479747259	153.804146161	0.0111642421525
17701	0.00012634200345	153.805036411	0.0111542240255
17711	0.000123132264673	153.806344416	0.0111467741024
17721	0.000122794707167	153.807026652	0.011145209459
17731	0.00012266617742	153.807225256	0.011144377167
17741	0.000122547518976	153.806371159	0.0111438214178
17751	0.000122559921819	153.804062555	0.0111430763845
17761	0.000122728575661	153.804613575	0.011142137615
17771	0.000115211817539	153.806245701	0.0111288757134
17781	0.000114773921337	153.807096275	0.0111272098792
17791	0.000114590749335	153.807310959	0.011126332435
17801	0.000114397601721	153.806561039	0.0111257672506
17811	0.000114377870082	153.804010005	0.0111250544665
17821	0.00011452948103	153.804546482	0.0111241462035
17831	0.000108721411478	153.806076198	0.0111131436513
17841	0.000108282346871	153.807078599	0.0111114529991
17851	0.000108020142719	153.807236355	0.0111105237264
17861	0.00010783378558	153.806734892	0.011109956119
17871	0.000107760409066	153.803950545	0.0111092666855
17881	0.000107888527233	153.804485338	0.0111084103825
17891	0.000103272229775	153.805968033	0.011099101538
17901	0.000102837130191	153.807014025	0.0110973965812
17911	0.000102554268585	153.807088166	0.0110964460866
17921	0.000102414471259	153.806968527	0.0110958710024
17931	0.000102262617757	153.803885591	0.0110952170741
17941	0.000102359413422	153.804355851	0.0110944073455
17951	9.86757787055e-05	153.805784894	0.0110864892403
17961	9.82633999123e-05	153.80687086	0.0110847392199
17971	9.79375867519e-05	153.80700983	0.0110837308371
17981	9.78452966884e-05	153.80703985	0.011083150444
17991	9.76468388406e-05	153.803851556	0.0110825213843
18001	0.000115140803489	153.80452761	0.0110759095111
18011	0.000112382731103	153.805862033	0.0110688360276
18021	0.000112041193488	153.806651494	0.0110673191716
18031	0.00011191357861	153.806886474	0.011066500476
18041	0.000111780415921	153.806304736	0.0110659755786
18051	0.000111746368355	153.803866177	0.0110652965438
18061	0.000111764462553	153.804349594	0.0110643873525
18071	0.000106084309062	153.805886014	0.0110537205886
18081	0.000105702946018	153.806794188	0.0110521095303
18091	0.000105432492871	153.806813095	0.0110511807106
18101	0.000105302415835	153.80675145	0.0110505954498
18111	0.000105192109693	153.80381399	0.0110499383248
18121	0.000105262010857	153.804260501	0.0110491276589
18131	0.0001008969853	153.805838689	0.0110402364293
18141	0.000100497470441	153.806659292	0.0110385063957
18151	0.000100141756778	153.806724556	0.0110374616318
18161	0.000100051218718	153.806905304	0.0110368447917
18171	9.99151121646e-05	153.803760839	0.0110362068751
18181	9.99363568282e-05	153.80417419	0.011035492552
18191	9.64996244227e-05	153.805864036	0.0110280584339
18201	9.61256655326e-05	153.806418221	0.0110261392536
18211	9.57313308901e-05	153.806595731	0.0110250516275
18221	9.56221413423e-05	153.806929785	0.0110243735968
18231	9.54920711908e-05	153.803572764	0.0110237624157
18241	9.54383192159e-05	153.80408633	0.0110230914628
18251	9.27456380621e-05	153.805600672	0.0110172920093
18261	9.2371261452e-05	153.80607706	0.0110148841249
18271	9.19983404905e-05	153.806529221	0.0110136717113
18281	9.18385328416e-05	153.80678022	0.0110129736455
18291	9.18204501688e-05	153.803225481	0.0110123659089
18301	0.000125942653151	153.804455361	0.0109997263648
18311	0.000123875060636	153.80562636	0.0109937495205
18321	0.000123653900655	153.806442945	0.0109923166706
18331	0.000123534934507	153.806596367	0.0109914774402
18341	0.000123489141444	153.806173941	0.0109909213342
18351	0.000123529067994	153.803691928	0.0109902671784
18361	0.000123497714465	153.804207878	0.0109894008631
18371	0.000115507534896	153.805877643	0.0109751104149
18381	0.00011512364344	153.806487075	0.0109734872353
18391	0.000114855298524	153.806692992	0.0109725088685
18401	0.000114792431174	153.806737178	0.0109718913516
18411	0.000114738516552	153.803670364	0.0109712739034
18421	0.000114748117558	153.804110383	0.0109705567195
18431	0.000108678149412	153.806023237	0.0109591880281
18441	0.000108281355928	153.806318974	0.0109571051729
18451	0.00010790813866	153.806666847	0.0109560405329
18461	0.000107768142057	153.806901804	0.0109553610681
18471	0.00010772434204	153.803476207	0.0109547465216
18481	0.000107655850052	153.80400019	0.0109541189207
18491	0.000103368580373	153.805547737	0.0109461055187
18501	0.00010250006034	153.806027954	0.0109428781185
18511	0.000102133646569	153.806701281	0.0109415532981
18521	0.000101960188809	153.806920614	0.0109407862684
18531	0.000101784867113	153.806260736	0.0109402500684
18541	0.000101754800984	153.803883146	0.0109395880223
18551	0.000101826732052	153.804455935	0.0109387420588
18561	9.76508710137e-05	153.805816502	0.0109300850617
18571	9.73159317125e-05	153.806660346	0.0109286271365
18581	9.70485911838e-05	153.806720612	0.0109277465064
18591	9.69417705446e-05	153.806720163	0.0109271631515
18601	0.000123065738692	153.804141475	0.0109170989824
18611	0.000120240368755	153.805703235	0.0109096948949
18621	0.000120015510241	153.806525234	0.0109082942319
18631	0.000119903842748	153.806466054	0.0109074544492
18641	0.000119863568584	153.806371807	0.0109068885248
18651	0.000119797638985	153.803700789	0.0109062556129
18661	0.000119723822644	153.804154094	0.0109054278454
18671	0.000112762905167	153.806187037	0.0108918828189
18681	0.000112435332218	153.806450711	0.0108901905405
18691	0.000112151736133	153.806492183	0.0108891800356
18701	0.000112065509661	153.806765717	0.0108885004455
18711	0.000112036915891	153.803540164	0.0108879055737
18721	0.000111975409877	153.804034882	0.010887234609
18731	0.000106910272497	153.805877412	0.0108770207032
18741	0.000106289850905	153.806134274	0.0108744436491
18751	0.000105943852517	153.806716525	0.0108731505878
18761	0.000105794049663	153.806801125	0.0108723812076
18771	0.000105644946178	153.806163092	0.0108718400901
18781	0.000105635114847	153.80388121	0.0108711761673
18791	0.000105715112941	153.804431782	0.0108703239677
18801	0.000101135566089	153.805947816	0.0108604351898
18811	0.000100773741922	153.806643434	0.0108589614248
18821	0.00010050090049	153.806542489	0.0108580273572
18831	0.000100404561134	153.806719035	0.0108574236374
18841	0.000100325881783	153.803735105	0.0108568338463
18851	0.000100337539238	153.804192231	0.0108561441682
18861	9.66946081287e-05	153.806030683	0.0108480758209
18871	9.63543254074e-05	153.806260485	0.0108461559579
18881	9.605886687e-05	153.8065598	0.0108450628249
18891	9.58852030361e-05	153.806799023	0.0108443901363
18901	0.000114772801	153.80613599	0.0108370219356
18911	0.00011212510785	153.80676418	0.0108297327709
18921	0.000111909831988	153.80727088	0.0108283732796
18931	0.000111679704614	153.806787738	0.0108275069313
18941	0.000111580849449	153.806717617	0.0108269214878
18951	0.000111406688246	153.803957334	0.0108263010405
18961	0.000111323991319	153.804394883	0.0108255331561
18971	0.000105307540436	153.806211319	0.0108143621136
18981	0.000104980862135	153.806459169	0.0108125469204
18991	0.000104742823172	153.806633798	0.0108114612653
19001	0.000104580027454	153.806851266	0.0108107976745
19011	0.000104632665752	153.803236803	0.0108102183007
19021	0.000104417435607	153.80407977	0.0108096029843
19031	0.000101689060794	153.805011441	0.0108045344391
19041	9.9539351219e-05	153.805975868	0.0107988212804
19051	9.92576583757e-05	153.806763757	0.010797491524
19061	9.90273500927e-05	153.806593205	0.0107966410517
19071	9.89145584968e-05	153.806540715	0.0107960653044
19081	9.88328332539e-05	153.803840038	0.0107954800788
19091	9.88727596139e-05	153.804302103	0.0107947639701
19101	9.50816142469e-05	153.8060042	0.0107867223811
19111	9.47404832274e-05	153.806295831	0.0107849986064
19121	9.44926915176e-05	153.806524055	0.0107839371295
19131	9.43234934873e-05	153.806770028	0.0107832953636
19141	9.43689762017e-05	153.80322231	0.0107827340459
19151	9.41637159536e-05	153.804058783	0.0107821460635
19161	9.25053390332e-05	153.804970316	0.0107784829796
19171	9.09442076899e-05	153.80579897	0.0107738516903
19181	9.06690239945e-05	153.806618562	0.010772573847
19191	9.04510110842e-05	153.806520354	0.0107717504588
19201	0.000112824112072	153.806828567	0.010763406235
19211	0.000111079803538	153.80716434	0.0107570547527
19221	0.000110846225853	153.807498075	0.0107557680163
19231	0.000110615743779	153.807032336	0.0107548839024
19241	0.000110525286256	153.80711499	0.0107543118781
19251	0.000110291206857	153.804030235	0.0107536847109
19261	0.00011015936516	153.804524267	0.0107529474992
19271	0.000104631341656	153.806551595	0.0107418486372
19281	0.000104253874474	153.806529582	0.0107400184902
19291	0.000103948368781	153.807016686	0.0107388584125
19301	0.00010379078283	153.807105668	0.0107381344051
19311	0.000103637529316	153.806354024	0.0107376224225
19321	0.00010360906238	153.804137607	0.0107369562345
19331	0.000103636535233	153.804660944	0.010736124479
19341	9.89924826842e-05	153.80643155	0.0107261802177
19351	9.86697390574e-05	153.806797761	0.0107248111399
19361	9.84199719976e-05	153.806787994	0.0107238979272
19371	9.82703922439e-05	153.80701641	0.0107232781736
19381	9.82069451428e-05	153.803750347	0.010722716397
19391	9.81529852227e-05	153.804273583	0.0107220643385
19401	9.47453548072e-05	153.806003246	0.0107148022113
19411	9.41712510171e-05	153.806266217	0.0107123788436
19421	9.3891025541e-05	153.806898985	0.0107112131614
19431	9.36994248936e-05	153.806783101	0.0107104457387
19441	9.35909377623e-05	153.806658698	0.0107099302938
19451	9.35106007232e-05	153.803988957	0.0107093277501
19461	9.35462550831e-05	153.804456607	0.0107085953516
19471	9.0407788285e-05	153.806333858	0.0107012721988
19481	9.00815655019e-05	153.806472842	0.0106998109911
19491	8.98448671429e-05	153.806702508	0.0106988351521
19501	0.000103358570189	153.806931817	0.0106934838272
19511	0.00010139743003	153.80736373	0.0106871749929
19521	0.000101147011358	153.807471039	0.0106859446314
19531	0.000100873503729	153.807221652	0.0106850970807
19541	0.00010062609619	153.807307447	0.0106844929774
19551	0.00010034919972	153.803983283	0.0106838890546
19561	0.000100172453882	153.804544198	0.010683165198
19571	9.56226224213e-05	153.806334089	0.0106749977764
19581	9.52080362735e-05	153.806438265	0.0106728721031
19591	9.494349097e-05	153.806951226	0.0106717759725
19601	9.4785689046e-05	153.806834467	0.0106710301726
19611	9.46328700567e-05	153.806659333	0.0106705002913
19621	9.45126422646e-05	153.804008595	0.0106698854206
19631	9.45088909599e-05	153.804502801	0.0106691421162
19641	9.07058139634e-05	153.806365118	0.0106615985675
19651	9.04121517532e-05	153.806410588	0.0106601331394
19661	9.014108944e-05	153.806710497	0.0106591290084
19671	9.00199544907e-05	153.806854295	0.010658484894
19681	8.98245904571e-05	153.80596429	0.0106580099037
19691	8.98382094314e-05	153.804090906	0.010657338804
19701	8.98753486674e-05	153.804701796	0.0106565383582
19711	8.66640840276e-05	153.806243371	0.0106497167289
19721	8.64238292464e-05	153.806501234	0.0106485201325
19731	8.61756352571e-05	153.806571479	0.0106477078112
19741	8.60411141422e-05	153.806718314	0.0106471068714
19751	8.59938869704e-05	153.80355702	0.0106465652658
19761	8.59242615893e-05	153.804158153	0.0106459510985
19771	8.3675370982e-05	153.805696848	0.0106412738962
19781	8.31787375497e-05	153.806010218	0.0106389733128
19791	8.29594992724e-05	153.806606102	0.0106378674193
19801	0.00010622160637	153.806777871	0.0106292217798
19811	0.000104901255599	153.807168365	0.0106242010402
19821	0.000104636364379	153.807196194	0.0106230107303
19831	0.000104421976708	153.807136171	0.0106221946547
19841	0.000104065717442	153.807214363	0.0106215243023
19851	0.000103849387684	153.80383502	0.0106209244302
19861	0.000103696095909	153.80440313	0.0106202618406
19871	9.8530308161e-05	153.806196257	0.0106111079971
19881	9.79903706635e-05	153.806348798	0.0106086281434
19891	9.77015351307e-05	153.806824484	0.0106075125321
19901	9.75030686405e-05	153.806670838	0.01060674579
19911	9.73591017567e-05	153.806775078	0.0106061540405
19921	9.72840389547e-05	153.803859066	0.0106055757881
19931	9.72880598342e-05	153.804322519	0.0106049031337
19941	9.29943650068e-05	153.80627303	0.0105966074387
19951	9.25659355992e-05	153.806171474	0.0105948585652
19961	9.22674766365e-05	153.806656565	0.0105938243837
19971	9.21372357968e-05	153.80654637	0.0105930957547
19981	9.20103284549e-05	153.806461268	0.0105925707026
19991	9.1959726707e-05	153.803901233	0.0105919798224
20001	9.19977337692e-05	153.804391702	0.0105912755724
20011	8.83912776558e-05	153.806263857	0.010583869706
20021	8.80247459123e-05	153.806086079	0.0105825060082
20031	8.77432166587e-05	153.806473423	0.0105815260883
20041	8.76381653576e-05	153.806636136	0.0105808595689
20051	8.7471136813e-05	153.80601764	0.0105803854325
20061	8.74766965263e-05	153.803920977	0.0105797756811
20071	8.75285522487e-05	153.804565284	0.01057900608
20081	8.44257217438e-05	153.806145111	0.01057239444
20091	8.41396207051e-05	153.806140762	0.0105712144617
20101	0.000102901758676	153.806563921	0.0105639079468
20111	0.000101567510572	153.807068551	0.0105583840861
20121	0.000101290127474	153.806947169	0.0105572328863
20131	0.000100940632274	153.806932373	0.0105564334444
20141	0.00010051987041	153.807099038	0.0105557670318
20151	0.000100328361569	153.803708044	0.0105551727136
20161	0.000100157082107	153.804284443	0.010554555872
20171	9.5496410881e-05	153.805950057	0.0105465241253
20181	9.4792029888e-05	153.80625403	0.0105437245815
20191	9.45638029294e-05	153.806460715	0.0105426434825
20201	9.43208958693e-05	153.806471077	0.0105418669067
20211	9.41429846645e-05	153.806608011	0.0105412513023
20221	9.40877660322e-05	153.803567594	0.0105407094418
20231	9.40436607941e-05	153.804068282	0.0105400906161
20241	9.0160554552e-05	153.805769625	0.0105329897805
20251	8.96568872002e-05	153.805947346	0.0105307948822
20261	8.94255569441e-05	153.806323505	0.0105297463224
20271	8.91797807234e-05	153.806243636	0.0105289871454
20281	8.90533045028e-05	153.806350088	0.0105284232779
20291	8.90354810723e-05	153.803560877	0.0105278964423
20301	8.90112249407e-05	153.804060439	0.0105272663775
20311	8.57520326878e-05	153.805722947	0.0105209198751
20321	8.53380580499e-05	153.805762324	0.0105191388967
20331	8.51102855484e-05	153.806278746	0.0105181437611
20341	8.49073953397e-05	153.806152619	0.0105174289209
20351	8.47883672754e-05	153.806164898	0.010516898269
20361	8.47774288786e-05	153.803587196	0.0105163736512
20371	8.47858150474e-05	153.804083574	0.0105157478732
20381	8.20077803251e-05	153.80569842	0.0105100866099
20391	8.16550022925e-05	153.805678336	0.0105085518673
20401	0.00010897363054	153.80659286	0.010498051371
20411	0.000107790294969	153.807209759	0.0104929604317
20421	0.000107532338394	153.806897776	0.0104918951604
20431	0.000107064656588	153.806867031	0.0104910143693
20441	0.000106697100703	153.806941551	0.0104903530932
20451	0.000106635554844	153.803489429	0.0104897764826
20461	0.000106434122559	153.80428251	0.0104891862374
20471	0.000101677410421	153.80551464	0.0104809756878
20481	0.000100036544019	153.806517222	0.0104763484314
20491	9.98225656284e-05	153.806434369	0.0104752805637
20501	9.95525330807e-05	153.806539816	0.0104744320289
20511	9.93820644137e-05	153.806650659	0.0104738171717
20521	9.94641027297e-05	153.803314795	0.0104732719205
20531	9.93175389573e-05	153.804141652	0.0104727029116
20541	9.56954160241e-05	153.805425037	0.0104659879681
20551	9.41328815564e-05	153.806345589	0.0104618357247
20561	9.39167753774e-05	153.806289538	0.0104607825843
20571	9.36753092116e-05	153.806406597	0.0104599512777
20581	9.3537897313e-05	153.806516231	0.0104593590623
20591	9.36346879024e-05	153.803247374	0.0104588296574
20601	9.34838078957e-05	153.804071798	0.0104582717634
20611	9.05760953565e-05	153.805357065	0.0104526759264
20621	8.91811696039e-05	153.806225813	0.0104489378922
20631	8.89770272404e-05	153.806195044	0.0104479046714
20641	8.87475727196e-05	153.806329514	0.0104470891638
20651	8.86241638021e-05	153.806437044	0.0104465121161
20661	8.87249180675e-05	153.803233426	0.0104459955302
20671	8.85654854461e-05	153.80404177	0.0104454467407
20681	8.61958385911e-05	153.805308166	0.0104407203785
20691	8.49616623269e-05	153.806154566	0.0104373283629
20701	9.62323140954e-05	153.806303838	0.0104323577876
20711	9.48093874993e-05	153.807308358	0.0104265305014
20721	9.45060149764e-05	153.807052303	0.0104254735548
20731	9.37834156305e-05	153.806962608	0.0104245242901
20741	9.33219589648e-05	153.807077339	0.0104238614292
20751	9.29783381758e-05	153.806309445	0.0104233664615
20761	9.28568169531e-05	153.804410371	0.0104227066698
20771	9.28505921832e-05	153.804808589	0.010421903398
20781	8.86727710589e-05	153.806524227	0.0104135597182
20791	8.84460679516e-05	153.806352398	0.0104124902543
20801	8.80965867842e-05	153.806476696	0.010411596524
20811	8.79266403893e-05	153.806572111	0.0104109577363
20821	8.775774996e-05	153.806003816	0.0104104965463
20831	8.77393818877e-05	153.80409815	0.0104098925174
20841	8.77941384362e-05	153.80456344	0.0104091246898
20851	8.43172952495e-05	153.806264062	0.010402018127
20861	8.40469917537e-05	153.806137031	0.010400929845
20871	8.37927567945e-05	153.806303016	0.0104000590743
20881	8.36523673952e-05	153.806310449	0.0103994140261
20891	8.35246747358e-05	153.805946579	0.0103989573504
20901	8.35089171968e-05	153.803964291	0.0103983821001
20911	8.35721186481e-05	153.804404459	0.0103976644131
20921	8.06988599955e-05	153.806118419	0.0103915796025
20931	8.04427969111e-05	153.806006911	0.0103904238075
20941	8.02063886695e-05	153.806241202	0.0103895702555
20951	8.00690946657e-05	153.806103883	0.0103889292035
20961	7.99820688212e-05	153.806068533	0.0103884724461
20971	7.99370903668e-05	153.803849346	0.0103879215984
20981	7.99831029268e-05	153.804293023	0.0103872566136
20991	7.763494174e-05	153.806009653	0.0103819977009
21001	9.08038811245e-05	153.80623005	0.0103764855685
21011	9.01210010083e-05	153.807304413	0.0103721653607
21021	8.96393115036e-05	153.806957487	0.010371132567
21031	8.89197098976e-05	153.806743453	0.0103702090132
21041	8.85580211244e-05	153.80676989	0.0103695614969
21051	8.8263985627e-05	153.806229335	0.0103690831448
21061	8.81389164592e-05	153.80429144	0.0103684647228
21071	8.81481205227e-05	153.804704025	0.0103676815918
21081	8.44293442376e-05	153.806493492	0.0103603963571
21091	8.41253905519e-05	153.806340258	0.0103593010598
21101	8.3811315505e-05	153.806480997	0.0103584304016
21111	8.36201389233e-05	153.806203701	0.0103577849702
21121	8.35020813261e-05	153.806143497	0.0103573145355
21131	8.34502202248e-05	153.803933663	0.0103567511473
21141	8.3472304009e-05	153.804370821	0.0103560762723
21151	8.05177396834e-05	153.8062299	0.0103498947956
21161	8.02103407786e-05	153.806140591	0.010348748891
21171	8.00138613582e-05	153.806376273	0.0103478680212
21181	7.97559950281e-05	153.805976174	0.0103472133592
21191	7.96976399797e-05	153.806083349	0.0103467193771
21201	7.96559581182e-05	153.803740432	0.0103462080789
21211	7.96575766062e-05	153.804232304	0.0103455829064
21221	7.73448666294e-05	153.805983608	0.0103404563951
21231	7.70139818846e-05	153.806143157	0.0103390836117
21241	7.68483252651e-05	153.806186854	0.0103382236241
21251	7.65968446686e-05	153.80586992	0.0103375484018
21261	7.65454877768e-05	153.806098564	0.0103370307561
21271	7.65305220901e-05	153.803521437	0.0103365511494
21281	7.64698134194e-05	153.80414505	0.0103359622573
21291	7.47881737762e-05	153.805488121	0.0103319371762
21301	9.43812451732e-05	153.806293458	0.0103237978706
21311	9.39568027516e-05	153.807272276	0.0103199743555
21321	9.32305780352e-05	153.806834654	0.0103189625564
21331	9.26990074099e-05	153.806652584	0.0103180918418
21341	9.23992597997e-05	153.806533583	0.0103174542906
21351	9.21689488999e-05	153.806096209	0.0103169884406
21361	9.20834652524e-05	153.80414944	0.0103164026756
21371	9.21018752779e-05	153.804548933	0.0103156748258
21381	8.74860152103e-05	153.806464686	0.0103071049298
21391	8.71452441831e-05	153.806308372	0.0103060402344
21401	8.6892140393e-05	153.806403922	0.0103051907626
21411	8.6672279787e-05	153.806018773	0.0103045495533
21421	8.66118310218e-05	153.806123559	0.0103040639686
21431	8.65637973956e-05	153.80379836	0.0103035625514
21441	8.65775054889e-05	153.804214422	0.0103029418502
21451	8.29537284119e-05	153.805987081	0.0102959820517
21461	8.25987488511e-05	153.806287812	0.0102946427921
21471	8.23760764315e-05	153.806194196	0.0102937728943
21481	8.21334713379e-05	153.805909694	0.0102931056365
21491	8.20942677218e-05	153.806121544	0.0102925982636
21501	8.21252477113e-05	153.803390499	0.0102921250027
21511	8.20275266397e-05	153.804021292	0.0102915751049
21521	7.94415894621e-05	153.805359789	0.0102865452271
21531	7.878478582e-05	153.806159509	0.0102844927675
21541	7.85135612787e-05	153.805971699	0.01028359731
21551	7.82687610889e-05	153.80598323	0.0102828181892
21561	7.82284244373e-05	153.806064966	0.0102822872041
21571	7.81046248405e-05	153.805545039	0.0102818681011
21581	7.81477272551e-05	153.803850624	0.0102813331313
21591	7.82036179582e-05	153.804407281	0.0102805842115
21601	0.000109050619255	153.806480831	0.0102632081771
21611	0.000108301987114	153.807352171	0.0102588499612
21621	0.000107584484064	153.80698694	0.0102578188344
21631	0.000107171179073	153.806831586	0.0102569801403
21641	0.000106929992834	153.806421044	0.0102563631958
21651	0.000106839522447	153.806305953	0.0102558875353
21661	0.000106802222801	153.804140308	0.0102553411314
21671	0.000106823001351	153.804491052	0.0102546822675
21681	0.000100198709585	153.8067427	0.0102414321303
21691	9.97428604339e-05	153.8066734	0.0102402668147
21701	9.94757827554e-05	153.806444027	0.0102394404544
21711	9.92440693934e-05	153.806087334	0.0102387757865
21721	9.92201216787e-05	153.806231184	0.0102382553673
21731	9.92588560895e-05	153.803647437	0.0102377648788
21741	9.92387586923e-05	153.804187434	0.0102372009107
21751	9.41874938441e-05	153.806235685	0.0102268034204
21761	9.36003788919e-05	153.806567388	0.0102252168943
21771	9.33036176848e-05	153.806262099	0.0102243257343
21781	9.30647886282e-05	153.806182466	0.010223556029
21791	9.30088439817e-05	153.806187018	0.0102230074495
21801	9.29436995842e-05	153.805656346	0.0102225729005
21811	9.30152926627e-05	153.803997859	0.0102220359758
21821	9.30833501085e-05	153.804519427	0.010221294359
21831	8.85035519039e-05	153.806510406	0.010211954069
21841	8.8191106126e-05	153.806304733	0.0102109825658
21851	8.80010849881e-05	153.806344719	0.0102101958091
21861	8.78003280205e-05	153.806045329	0.0102096046936
21871	8.77893851053e-05	153.806032246	0.0102091293742
21881	8.78242260111e-05	153.803786076	0.0102086506617
21891	8.78456985498e-05	153.804286542	0.0102080631177
21901	9.8267328458e-05	153.806451115	0.0101952889192
21911	9.69886921246e-05	153.80769843	0.0101888776579
21921	9.6040159497e-05	153.80724585	0.0101878493307
21931	9.53798827105e-05	153.807190291	0.0101870077764
21941	9.49076600078e-05	153.806826027	0.0101863725078
21951	9.47130507071e-05	153.806652044	0.010185869866
21961	9.4593840377e-05	153.804270278	0.0101853290097
21971	9.45641065726e-05	153.804656966	0.0101847011622
21981	9.02650245915e-05	153.806744749	0.0101750507278
21991	8.97049110946e-05	153.806722462	0.0101738991717
22001	8.93723697107e-05	153.806400867	0.0101730357611
22011	8.91203400537e-05	153.806325085	0.0101723471698
22021	8.90307926726e-05	153.806300903	0.0101718328872
22031	8.91477498599e-05	153.803339848	0.0101713427416
22041	8.89734390439e-05	153.804112859	0.0101708394821
22051	8.70486416055e-05	153.805149311	0.0101668828592
22061	8.50591251373e-05	153.806486643	0.0101616702416
22071	8.47537654239e-05	153.806239911	0.0101607502688
22081	8.45428115437e-05	153.806384063	0.0101599970439
22091	8.43682058681e-05	153.806167457	0.0101594270321
22101	8.43451745738e-05	153.806014044	0.010158970044
22111	8.43635254344e-05	153.803819276	0.0101584668412
22121	8.43808263101e-05	153.804294929	0.0101578639003
22131	8.12912870637e-05	153.806268116	0.0101507716503
22141	8.09017920826e-05	153.806338537	0.010149707381
22151	8.0682098982e-05	153.806099491	0.0101488927774
22161	8.04970026879e-05	153.806052832	0.0101482448515
22171	8.04470322256e-05	153.806049822	0.0101477565991
22181	8.06043674029e-05	153.803198575	0.0101472890711
22191	8.04205320076e-05	153.803987751	0.0101468051625
22201	0.000101991103065	153.805320238	0.0101379542351
22211	9.94320252105e-05	153.806638475	0.0101318930479
22221	9.91571816434e-05	153.806492091	0.010130965472
22231	9.89965170651e-05	153.806469373	0.0101301954654
22241	9.88768572585e-05	153.806208195	0.0101296179783
22251	9.89257693289e-05	153.806166753	0.0101291477408
22261	9.90125944055e-05	153.803787171	0.0101286714404
22271	9.90718276636e-05	153.804289258	0.0101280937002
22281	9.36000391776e-05	153.806724174	0.0101168942397
22291	9.30260528195e-05	153.806711847	0.0101156602925
22301	9.27188569051e-05	153.806461184	0.0101148201632
22311	9.25093376493e-05	153.806442125	0.0101140964727
22321	9.24725014192e-05	153.806360555	0.0101135644694
22331	9.24121289891e-05	153.805750563	0.0101131464841
22341	9.25162412193e-05	153.804007972	0.0101126204613
22351	9.25768189116e-05	153.804586112	0.0101118963218
22361	8.79883359638e-05	153.806768507	0.0101023060609
22371	8.7591960756e-05	153.806732198	0.0101013118624
22381	8.73401690168e-05	153.806518005	0.0101005681814
22391	8.71741924847e-05	153.806310005	0.0100999636179
22401	8.71505694807e-05	153.806316121	0.0100994802757
22411	8.72116071384e-05	153.803635247	0.0100990198452
22421	8.71942559272e-05	153.804213874	0.0100984785973
22431	8.38728096774e-05	153.806355222	0.0100911793297
22441	8.32612501079e-05	153.806649335	0.0100894474025
22451	8.298892873e-05	153.806481481	0.0100886004351
22461	8.27715770143e-05	153.806516417	0.0100879038679
22471	8.26740030494e-05	153.806277652	0.0100873636206
22481	8.26315759316e-05	153.806069806	0.0100869485879
22491	8.26768843502e-05	153.80389803	0.0100864442298
22501	9.31533688726e-05	153.804761116	0.0100818291237
22511	9.01095364748e-05	153.806484291	0.010074920968
22521	8.98195306088e-05	153.80645298	0.0100740163502
22531	8.9646774563e-05	153.806411556	0.0100732888075
22541	8.94939064393e-05	153.806072044	0.0100727209282
22551	8.95125435974e-05	153.80607525	0.0100722704388
22561	8.95901334068e-05	153.803605579	0.010071828293
22571	8.96161224967e-05	153.80418941	0.0100712851114
22581	8.51145498968e-05	153.80635721	0.0100630352489
22591	8.45465029423e-05	153.806480367	0.0100614325546
22601	8.42802583206e-05	153.80635453	0.0100606094908
22611	8.41048541147e-05	153.806397109	0.0100599338202
22621	8.40164800262e-05	153.806130945	0.0100594135173
22631	8.39936827024e-05	153.805896076	0.0100590126579
22641	8.40725461498e-05	153.803817397	0.0100585189464
22651	8.40984335503e-05	153.804400085	0.0100579045449
22661	8.03955044139e-05	153.806493688	0.0100504524931
22671	7.99553265701e-05	153.806542334	0.0100495042989
22681	7.96974097866e-05	153.806340952	0.0100487421531
22691	7.95552259783e-05	153.806159349	0.0100480968179
22701	7.95152124607e-05	153.806114311	0.010047630631
22711	7.9434683569e-05	153.805458513	0.0100472482291
22721	7.95375770315e-05	153.803986775	0.0100467331904
22731	7.95548822305e-05	153.804625365	0.0100460096802
22741	7.63864360067e-05	153.80643614	0.0100395969942
22751	7.60908014485e-05	153.806451077	0.0100387200979
22761	7.58879543738e-05	153.806358425	0.010038041455
22771	7.57432773369e-05	153.806067777	0.0100374911896
22781	7.57183261903e-05	153.806046888	0.0100370519267
22791	7.57818518206e-05	153.803513086	0.0100366240292
22801	9.21602346865e-05	153.80468497	0.0100300987226
22811	8.9618568067e-05	153.806501146	0.0100248340576
22821	8.93741735307e-05	153.806377847	0.0100239551801
22831	8.92299634201e-05	153.806337644	0.0100232736656
22841	8.91275908128e-05	153.805955074	0.010022719123
22851	8.91578599315e-05	153.805953399	0.0100222767508
22861	8.92791057209e-05	153.80339907	0.0100218493819
22871	8.9290903702e-05	153.804068324	0.0100213162033
22881	8.45648211246e-05	153.806051923	0.0100136904071
22891	8.38102280555e-05	153.806686047	0.0100114194966
22901	8.35594489768e-05	153.806443009	0.0100106092598
22911	8.34053059222e-05	153.806487072	0.0100099395574
22921	8.32662726666e-05	153.806044557	0.0100094230825
22931	8.32581184983e-05	153.805942366	0.0100090009901
22941	8.33635578399e-05	153.803679883	0.0100085538524
22951	8.33982135801e-05	153.804278218	0.0100079837662
22961	7.95723144119e-05	153.806431305	0.0100009803053
22971	7.90518809901e-05	153.806643374	0.00999962793294
22981	7.88096791431e-05	153.806333084	0.00999886359921
22991	7.86348306241e-05	153.806338782	0.00999823085092
23001	7.85650138514e-05	153.806094626	0.00999773576842
23011	7.85186668876e-05	153.805810779	0.00999735217426
23021	7.86078541337e-05	153.803818891	0.00999683105763
23031	7.86262340563e-05	153.804423286	0.00999617310576
23041	7.54423596804e-05	153.806511703	0.0099898479224
23051	7.50451466904e-05	153.806577289	0.00998887920784
23061	7.48136227354e-05	153.806293824	0.00998814405165
23071	7.46331990636e-05	153.806088096	0.0099875042451
23081	7.45885151285e-05	153.806093687	0.00998699608168
23091	7.45079495773e-05	153.805458316	0.00998659135558
23101	9.27923266776e-05	153.804400327	0.00997960564292
23111	9.04971314335e-05	153.806298364	0.00997423398816
23121	9.0260957521e-05	153.806309446	0.00997336101272
23131	9.01201704894e-05	153.806177304	0.00997264846381
23141	9.00230680536e-05	153.805737258	0.00997208074136
23151	9.00341245327e-05	153.805697287	0.00997161243262
23161	9.02065245319e-05	153.803194401	0.00997115979899
23171	9.01010507339e-05	153.80397717	0.00997059131512
23181	8.60843728817e-05	153.805640424	0.00996270210206
23191	8.51839616175e-05	153.806603884	0.00995999341421
23201	8.49415043135e-05	153.806454618	0.0099591299005
23211	8.47514132459e-05	153.806316071	0.00995845883963
23221	8.46257171533e-05	153.805860265	0.00995789510725
23231	8.46248684093e-05	153.805779955	0.00995742905853
23241	8.47415823327e-05	153.803423532	0.00995697544477
23251	8.47020515112e-05	153.80408927	0.0099563903438
23261	8.13730281929e-05	153.805842517	0.00994940165901
23271	8.07622083476e-05	153.806569784	0.00994727999339
23281	8.05334236166e-05	153.806390024	0.00994645737436
23291	8.03522782864e-05	153.806348392	0.00994579793857
23301	8.02052431869e-05	153.805855367	0.00994524922639
23311	8.02030340374e-05	153.805784841	0.00994479963329
23321	8.03002144876e-05	153.803550226	0.00994434481264
23331	8.0276050115e-05	153.804178832	0.00994374965834
23341	7.74763520111e-05	153.806057784	0.00993740938433
23351	7.70038960639e-05	153.806551377	0.00993576827479
23361	7.67811055595e-05	153.806289552	0.00993498804825
23371	7.662722855e-05	153.806333281	0.00993434909758
23381	7.64958524e-05	153.805847357	0.00993382881142
23391	7.64756890538e-05	153.805731162	0.00993339482961
23401	8.83463279966e-05	153.804136596	0.00992853991882
23411	8.58041930635e-05	153.806201045	0.00992252054548
23421	8.55731503763e-05	153.80621649	0.00992170108282
23431	8.54139516662e-05	153.806082346	0.00992101223522
23441	8.53101770364e-05	153.805819702	0.00992044621745
23451	8.53019049753e-05	153.805623779	0.00991999714708
23461	8.55253410092e-05	153.80300691	0.00991956356171
23471	8.53074098635e-05	153.803860162	0.00991902616815
23481	8.29186530479e-05	153.805066968	0.00991487668987
23491	8.07937321853e-05	153.806554748	0.00990963313642
23501	8.05507687662e-05	153.806431244	0.00990881823994
23511	8.03507281847e-05	153.806218253	0.00990813089279
23521	8.02175838769e-05	153.805940818	0.00990756428413
23531	8.01974899086e-05	153.805737766	0.00990711699694
23541	8.04178315363e-05	153.803089402	0.00990668159534
23551	8.0267204981e-05	153.803918346	0.00990616186331
23561	7.85348818243e-05	153.805127274	0.00990273673614
23571	7.67700178111e-05	153.806526229	0.00989811291298
23581	7.65261942734e-05	153.806419998	0.00989731019047
23591	7.63237922482e-05	153.806208345	0.00989663251498
23601	7.6175704656e-05	153.805938746	0.00989607091843
23611	7.61527873874e-05	153.805765866	0.00989562950725
23621	7.63579212243e-05	153.803131144	0.00989519729964
23631	7.62198514349e-05	153.803935895	0.00989468519423
23641	7.48790216341e-05	153.805121202	0.00989178302202
23651	7.34184272396e-05	153.806442654	0.00988765429958
23661	7.31856109627e-05	153.806370735	0.00988686628554
23671	7.29935857177e-05	153.806164734	0.00988620086506
23681	7.28391201854e-05	153.805902769	0.00988564559703
23691	7.28192223248e-05	153.805766796	0.00988521098736
23701	9.44717725007e-05	153.805738454	0.00987688561716
23711	9.28615697462e-05	153.806918478	0.00987156840127
23721	9.25808652808e-05	153.80673843	0.00987077465957
23731	9.24343550301e-05	153.806360051	0.00987010356075
23741	9.23122558657e-05	153.80611954	0.00986950552171
23751	9.23163471114e-05	153.805864013	0.00986904808869
23761	9.23087005081e-05	153.805248052	0.00986867379161
23771	9.23135489587e-05	153.803948568	0.00986809250613
23781	9.22256457772e-05	153.804544176	0.00986728748188
23791	8.73137903131e-05	153.80669366	0.00985633695053
23801	8.69469847315e-05	153.80662569	0.00985548552361
23811	8.67751886689e-05	153.806239091	0.00985481595326
23821	8.65881287807e-05	153.806114836	0.00985420824777
23831	8.65838801092e-05	153.805852817	0.00985373288391
23841	8.65543304619e-05	153.805304287	0.00985335149987
23851	8.66563487888e-05	153.803863678	0.00985282243932
23861	8.66622318862e-05	153.804434093	0.0098520675412
23871	8.27556734166e-05	153.806578182	0.00984286962773
23881	8.23391104461e-05	153.806543036	0.00984190865852
23891	8.21345847414e-05	153.806158169	0.00984124015019
23901	8.1947934402e-05	153.806140055	0.00984063133664
23911	8.19145484126e-05	153.805830917	0.0098401508217
23921	8.18854926503e-05	153.805413859	0.00983976261418
23931	8.19912612547e-05	153.803826586	0.00983925024409
23941	8.20087913664e-05	153.804381032	0.00983854401674
23951	7.88250573419e-05	153.806461894	0.0098307064372
23961	7.84052096727e-05	153.806509837	0.00982969210936
23971	7.82052097578e-05	153.806121254	0.0098290061283
23981	7.80312539443e-05	153.806147014	0.00982841545239
23991	7.79953949239e-05	153.805786278	0.00982792942223
24001	9.54967407796e-05	153.806167327	0.00982053467873
24011	9.33382743619e-05	153.807281965	0.00981377193541
24021	9.30381879958e-05	153.806993922	0.0098129543617
24031	9.28626374257e-05	153.80653226	0.00981230588283
24041	9.27114688042e-05	153.806323533	0.00981170720419
24051	9.27018166802e-05	153.806064274	0.00981123980674
24061	9.26294634847e-05	153.805525491	0.00981084959143
24071	9.26481460227e-05	153.80398144	0.00981028358158
24081	9.25395427847e-05	153.804585181	0.00980950026469
24091	8.72808935588e-05	153.806870229	0.00979839760471
24101	8.68647419894e-05	153.806917139	0.00979739658401
24111	8.66384853736e-05	153.806402329	0.00979671157227
24121	8.64637384821e-05	153.806345595	0.009796114403
24131	8.64344267981e-05	153.805985184	0.00979562390405
24141	8.64216125197e-05	153.805789695	0.00979523270851
24151	8.6494219805e-05	153.803897572	0.0097947123429
24161	8.64719084446e-05	153.804456256	0.00979401812853
24171	8.23319703841e-05	153.806674863	0.00978494288722
24181	8.1881157541e-05	153.806871567	0.00978373463601
24191	8.16570654168e-05	153.806376559	0.00978303191894
24201	8.14667679165e-05	153.80633079	0.00978243307983
24211	8.13848107937e-05	153.805945954	0.00978193597647
24221	8.13789455855e-05	153.805814915	0.00978152503175
24231	8.14545314104e-05	153.803801943	0.0097810645915
24241	8.14473484703e-05	153.804343249	0.00978043680605
24251	7.81634435796e-05	153.806384635	0.00977296343978
24261	7.77086154175e-05	153.806769327	0.00977157204199
24271	7.74811093689e-05	153.806412804	0.00977083353898
24281	7.72853028323e-05	153.806215808	0.00977025119126
24291	7.71745886117e-05	153.805897036	0.00976972534106
24301	0.000100237880188	153.806478899	0.00975983421504
24311	9.79510256706e-05	153.807714305	0.00975338404798
24321	9.75951117294e-05	153.807281392	0.00975248839906
24331	9.73663969321e-05	153.806750947	0.00975184520255
24341	9.72193161139e-05	153.806501207	0.00975124716001
24351	9.71957908738e-05	153.806199396	0.00975077400649
24361	9.70977809998e-05	153.805828238	0.00975036562862
24371	9.71177449405e-05	153.804154243	0.00974979706947
24381	9.70759454348e-05	153.80459314	0.00974902979194
24391	9.10906274272e-05	153.807195567	0.00973636162143
24401	9.0621765039e-05	153.807173992	0.00973521031448
24411	9.03615138504e-05	153.806654469	0.00973451474733
24421	9.01846766267e-05	153.806468323	0.00973391969632
24431	9.01047686529e-05	153.806059641	0.00973342117579
24441	9.01074095376e-05	153.80591278	0.00973300642486
24451	9.01577149872e-05	153.803942236	0.00973252956868
24461	9.01828351568e-05	153.804384116	0.00973186313226
24471	8.55522984304e-05	153.806804759	0.00972170790757
24481	8.50101567257e-05	153.807080101	0.00972022076929
24491	8.47338075248e-05	153.806740755	0.00971949071563
24501	8.45184048512e-05	153.806351981	0.0097188867595
24511	8.43905802817e-05	153.805983426	0.00971835981965
24521	8.43859211767e-05	153.805906679	0.00971794007981
24531	8.45015481193e-05	153.803571942	0.00971749213853
24541	8.44666641015e-05	153.804257688	0.00971688681177
24551	8.12745352865e-05	153.805999873	0.00971003822745
24561	8.03759321452e-05	153.80693373	0.00970703309979
24571	8.00085611952e-05	153.806714519	0.00970628013409
24581	7.9806461406e-05	153.806238787	0.00970567828908
24591	7.96112488455e-05	153.805992341	0.00970510665583
24601	0.000107386437518	153.806560534	0.00969246989963
24611	0.00010508284264	153.807974703	0.0096852232573
24621	0.000104661316086	153.807545879	0.00968429728014
24631	0.000104387911743	153.806894799	0.0096836416324
24641	0.000104248669528	153.806657389	0.00968306297914
24651	0.000104198430164	153.806250235	0.00968258299841
24661	0.000104104466159	153.806094063	0.00968215851462
24671	0.000104097412212	153.804183218	0.00968159581818
24681	0.000104038148525	153.804505098	0.00968081425692
24691	9.73045300463e-05	153.807467932	0.00966538156244
24701	9.67194300988e-05	153.807359419	0.00966413298623
24711	9.64189807679e-05	153.806890989	0.00966341180477
24721	9.62356516106e-05	153.806541934	0.00966283813531
24731	9.61215805132e-05	153.806109797	0.00966231352748
24741	9.61353643684e-05	153.806076948	0.00966188149999
24751	9.62030247074e-05	153.803813551	0.009661416339
24761	9.61733217183e-05	153.804375005	0.00966075551488
24771	9.11668968547e-05	153.806764314	0.00964917264849
24781	9.04561831205e-05	153.807254032	0.00964682089362
24791	9.00319512363e-05	153.80694526	0.00964608282881
24801	8.98086201467e-05	153.80639194	0.00964548127137
24811	8.96254612298e-05	153.806108368	0.00964490835044
24821	8.96320906186e-05	153.806065267	0.00964445875474
24831	8.96152681457e-05	153.805622596	0.00964407843851
24841	8.97131276841e-05	153.804160233	0.00964350737483
24851	8.97473003972e-05	153.804473559	0.00964274165462
24861	8.52072345904e-05	153.807184709	0.00963191159716
24871	8.47378632806e-05	153.806962543	0.00963090105369
24881	8.44520883068e-05	153.806441914	0.00963025662686
24891	8.43063862863e-05	153.806308433	0.00962970131411
24901	0.000103898466245	153.806227076	0.00962041633104
24911	0.000101429111034	153.807954836	0.00961145469952
24921	0.000100997422751	153.807527957	0.0096104938859
24931	0.000100718293244	153.806926537	0.00960984270566
24941	0.000100569518547	153.806718643	0.00960927991973
24951	0.000100448771892	153.806325697	0.00960880452774
24961	0.000100323463799	153.806116941	0.00960835483858
24971	0.000100288869004	153.804204248	0.0096078201759
24981	0.000100217633213	153.804467772	0.00960706352591
24991	9.47847116905e-05	153.807307226	0.00959280686551
25001	9.41925401032e-05	153.807185784	0.00959124655678
25011	9.3891279821e-05	153.806893695	0.00959056843938
25021	9.37406966279e-05	153.80635143	0.00958997466269
25031	9.36108751938e-05	153.806054945	0.00958944735808
25041	9.36110137793e-05	153.805967359	0.00958901994808
25051	9.37778263358e-05	153.803444276	0.00958855464151
25061	9.36482049563e-05	153.804271507	0.00958795001677
25071	9.11970260665e-05	153.805333521	0.00958154027002
25081	8.89853169588e-05	153.807144862	0.0095746319591
25091	8.85615677693e-05	153.806874238	0.00957370483964
25101	8.8321148496e-05	153.806398886	0.00957307307904
25111	8.81879716114e-05	153.806234152	0.00957252177972
25121	8.81242313952e-05	153.805919757	0.00957205963538
25131	8.81366396708e-05	153.805792585	0.00957165111257
25141	8.82048213974e-05	153.804031974	0.00957115202297
25151	8.82271355071e-05	153.804298923	0.00957045152486
25161	8.4644199968e-05	153.806933343	0.00956012372991
25171	8.4081119894e-05	153.806879283	0.0095586671615
25181	8.38124292464e-05	153.806644629	0.00955801775589
25191	8.36627056364e-05	153.806127792	0.00955744419532
25201	0.000103837468677	153.806391834	0.00954747772703
25211	0.000101633280256	153.808151275	0.0095385508617
25221	0.000101208106344	153.807689129	0.00953760316627
25231	0.000100933798885	153.807081562	0.00953697070577
25241	0.000100775036729	153.80671386	0.00953641548095
25251	0.000100607093591	153.806279094	0.00953591176584
25261	0.000100485445916	153.806123491	0.00953545255175
25271	0.000100468457324	153.804152456	0.00953492805222
25281	0.000100364938101	153.804410577	0.00953423527202
25291	9.46634923451e-05	153.80727973	0.00951974611075
25301	9.41123639723e-05	153.807444526	0.00951806644624
25311	9.37370373605e-05	153.807073124	0.00951737228628
25321	9.3566516752e-05	153.806414628	0.00951678711058
25331	9.33956137168e-05	153.806109231	0.00951623218243
25341	9.33845507391e-05	153.80600649	0.00951576298606
25351	9.33612131042e-05	153.805549841	0.00951536247427
25361	9.34414047168e-05	153.804179011	0.00951475184754
25371	9.34536298833e-05	153.804454814	0.00951399900492
25381	8.86908611588e-05	153.807283037	0.00950137879004
25391	8.81813548436e-05	153.807136084	0.00950031960347
25401	8.79402341586e-05	153.806682373	0.00949966095879
25411	8.7785636812e-05	153.806274656	0.00949912487242
25421	8.76847982992e-05	153.805923048	0.00949861732936
25431	8.76986432944e-05	153.805867602	0.00949818601018
25441	8.77918374786e-05	153.803754229	0.00949772528451
25451	8.77514637548e-05	153.804271007	0.00949710521679
25461	8.43120494757e-05	153.80643273	0.00948781339022
25471	8.37148247944e-05	153.807141237	0.00948534547554
25481	8.33328347454e-05	153.806824883	0.00948456768009
25491	8.31115110891e-05	153.806261028	0.00948397845642
25501	0.000105280592675	153.806716765	0.00947292393226
25511	0.000102965582419	153.808426054	0.00946413350103
25521	0.000102470571447	153.807813237	0.00946319471155
25531	0.000102168436945	153.80726943	0.00946254701206
25541	0.000102007399518	153.806843072	0.00946199848474
25551	0.000101752789779	153.80630787	0.00946145104686
25561	0.00010165307678	153.806239881	0.0094609741915
25571	0.000101649897324	153.804118915	0.00946046272942
25581	0.00010159087222	153.804447709	0.00945976950276
25591	9.56071751847e-05	153.80708657	0.00944522760685
25601	9.50396690112e-05	153.807618065	0.00944299609788
25611	9.46309016781e-05	153.807158085	0.00944221047869
25621	9.43733078711e-05	153.806585409	0.00944160735684
25631	9.42405695949e-05	153.806352334	0.00944106090462
25641	9.41966586582e-05	153.805999366	0.00944055672808
25651	9.41899878243e-05	153.805863087	0.00944013837102
25661	9.42684168651e-05	153.80415283	0.00943955520646
25671	9.4288739548e-05	153.804379521	0.00943886240718
25681	8.93143183703e-05	153.807330343	0.00942599236286
25691	8.87504593393e-05	153.807226574	0.0094246500436
25701	8.84334087388e-05	153.806920769	0.00942402402745
25711	8.82647021207e-05	153.80637502	0.00942345603762
25721	8.81314100581e-05	153.80595878	0.00942290474473
25731	8.81351296023e-05	153.805906164	0.00942244836607
25741	8.81112024855e-05	153.805485787	0.00942204399557
25751	8.82192174771e-05	153.804236621	0.00942140092756
25761	8.82680041971e-05	153.804501877	0.00942061847464
25771	8.40021025268e-05	153.807284856	0.00940954650075
25781	8.35196960687e-05	153.806995463	0.00940856669284
25791	8.32828718976e-05	153.806698757	0.00940793473735
25801	9.98143852455e-05	153.806670413	0.0093996099241
25811	9.75632691519e-05	153.808719459	0.00939071584761
25821	9.7031630498e-05	153.808062531	0.00938973976629
25831	9.66898403779e-05	153.807545807	0.00938909330938
25841	9.64378111613e-05	153.80695504	0.00938855557548
25851	9.60983963341e-05	153.806423496	0.00938798048742
25861	9.59584552947e-05	153.806307961	0.00938750042029
25871	9.59502989826e-05	153.804055978	0.00938697338196
25881	9.58489809703e-05	153.804488697	0.00938628005102
25891	9.10028878618e-05	153.80669347	0.00937489975495
25901	9.02421810932e-05	153.807757235	0.00937152142309
25911	8.98534650528e-05	153.807228671	0.00937065869294
25921	8.95867418464e-05	153.806732026	0.00937006145843
25931	8.94478682114e-05	153.806437902	0.00936952312102
25941	8.93485595797e-05	153.806069202	0.00936901633891
25951	8.93428793509e-05	153.805885389	0.00936858330126
25961	8.94226234043e-05	153.803989283	0.00936805524269
25971	8.94217581186e-05	153.804292456	0.00936738920949
25981	8.524067594e-05	153.807003225	0.00935660243644
25991	8.47506986555e-05	153.807378361	0.00935473705525
26001	8.43927714684e-05	153.806955704	0.00935399794963
26011	8.41754120359e-05	153.806411087	0.00935342845053
26021	8.40253913433e-05	153.806164065	0.00935289306002
26031	8.40002771361e-05	153.805935886	0.00935241473728
26041	8.40023371431e-05	153.805732871	0.00935201217426
26051	8.40943643919e-05	153.804042333	0.00935143536809
26061	8.41198540158e-05	153.804351597	0.00935073885003
26071	8.06391488217e-05	153.8070832	0.00934101970957
26081	8.01680396125e-05	153.807102322	0.00933977700327
26091	7.98697718833e-05	153.806777812	0.00933915454868
26101	0.000103684893397	153.807032757	0.00932720097225
26111	0.000101969783954	153.808860757	0.00931936488695
26121	0.000101394306842	153.808287364	0.00931836123662
26131	0.000101059659728	153.807763923	0.00931772173524
26141	0.000100742973784	153.80706544	0.00931715080369
26151	0.000100445055102	153.806555975	0.00931657278417
26161	0.000100344620792	153.806428521	0.00931609338417
26171	0.000100403053648	153.803957371	0.00931556334719
26181	0.000100313906185	153.8044991	0.00931489386186
26191	9.51960920374e-05	153.806459543	0.00930252863383
26201	9.40232572413e-05	153.808002337	0.00929821493814
26211	9.35839969621e-05	153.807667884	0.00929729372291
26221	9.33269636757e-05	153.807163374	0.00929665402905
26231	9.31528438002e-05	153.80664914	0.00929611723092
26241	9.30291645434e-05	153.806232399	0.00929558407058
26251	9.30507304612e-05	153.806133791	0.00929513244432
26261	9.31658532624e-05	153.803929049	0.00929463157852
26271	9.31453927736e-05	153.804380555	0.00929393367464
26281	8.88419438712e-05	153.806810532	0.00928274122587
26291	8.81014313895e-05	153.807746262	0.009279824202
26301	8.77030528257e-05	153.807370927	0.00927899164429
26311	8.74640222143e-05	153.806883961	0.00927837345729
26321	8.73254576432e-05	153.806514693	0.00927784103809
26331	8.72249030475e-05	153.806090582	0.00927733641256
26341	8.72584127925e-05	153.806010256	0.00927689889428
26351	8.73769497148e-05	153.803993975	0.00927640788087
26361	8.73840112061e-05	153.80434525	0.00927569437438
26371	8.38594188691e-05	153.806880686	0.00926588579959
26381	8.32599623596e-05	153.807547283	0.00926354023008
26391	8.29192792954e-05	153.807183776	0.00926273921029
26401	0.000103746076657	153.807310685	0.00925177508555
26411	0.000101906961481	153.80920763	0.00924292630055
26421	0.000101283916947	153.80845458	0.00924188707062
26431	0.000100885741233	153.808028331	0.00924125049553
26441	0.000100480761151	153.807196782	0.00924064576348
26451	0.000100170529998	153.806732176	0.00924005048932
26461	0.000100062112999	153.806626931	0.00923956617108
26471	0.000100166801097	153.803949618	0.0092390437238
26481	9.99758040004e-05	153.804586979	0.0092383587001
26491	9.61426501586e-05	153.805790478	0.00922939288227
26501	9.38162047202e-05	153.808122549	0.00922157714204
26511	9.33225330012e-05	153.807555736	0.00922055827807
26521	9.30486912309e-05	153.807325406	0.00921993960203
26531	9.28381177997e-05	153.806629547	0.00921937220802
26541	9.27029464662e-05	153.806302148	0.00921882102589
26551	9.27071574095e-05	153.806201984	0.00921837057052
26561	9.29102655908e-05	153.803697009	0.00921787922203
26571	9.2778748811e-05	153.804341866	0.0092172306838
26581	8.9820137729e-05	153.805620187	0.00920994203655
26591	8.77180164006e-05	153.807795048	0.0092031061976
26601	8.72454892841e-05	153.80728308	0.0092021119741
26611	8.69987662132e-05	153.807099192	0.00920150925123
26621	8.68174487975e-05	153.80644315	0.00920095932753
26631	8.67106807982e-05	153.806150931	0.00920042785899
26641	8.67357490738e-05	153.806060305	0.00919999156056
26651	8.69535690663e-05	153.803631584	0.00919951347033
26661	8.6838114146e-05	153.804266529	0.00919888467554
26671	8.44839636981e-05	153.805518962	0.00919284262647
26681	8.2684711158e-05	153.807578936	0.00918681871581
26691	8.22286505426e-05	153.807105896	0.00918585151548
26701	0.000124523778254	153.808055683	0.00916249387138
26711	0.000122920332547	153.809957327	0.00915372783197
26721	0.000122253893991	153.808921675	0.00915266540943
26731	0.000121871558267	153.808527591	0.00915203312784
26741	0.000121442385883	153.807468339	0.00915139445382
26751	0.000121193467061	153.806860617	0.00915078067145
26761	0.000121109253178	153.806723873	0.00915027453196
26771	0.000121075524153	153.806130822	0.00914979593341
26781	0.000121123700871	153.804658488	0.00914909438306
26791	0.000121122467282	153.804913274	0.00914804006827
26801	0.00011319319682	153.809118781	0.00912200279192
26811	0.000112565592919	153.808407422	0.00912091662202
26821	0.000112271061199	153.808015042	0.00912027219695
26831	0.000112010698508	153.807061801	0.00911967830132
26841	0.000111864401525	153.806624192	0.00911909829766
26851	0.000111870104589	153.806427622	0.00911861431571
26861	0.000111901200554	153.805985683	0.00911818096444
26871	0.000112002875096	153.804508405	0.00911752763236
26881	0.000112084580472	153.804777001	0.00911657626051
26891	0.000105486972739	153.808811259	0.00909478901188
26901	0.000104904056193	153.808260306	0.00909360187655
26911	0.000104589328955	153.807866633	0.0090929356878
26921	0.000104348255802	153.806997232	0.00909236386933
26931	0.000104210948257	153.806646707	0.00909179940974
26941	0.000104221656283	153.806343479	0.00909132039417
26951	0.000104252887608	153.806078981	0.00909089969013
26961	0.000104359431032	153.804470526	0.00909028339047
26971	0.000104428007022	153.80471747	0.00908943122365
26981	9.90062398224e-05	153.808547716	0.00907100110571
26991	9.84059574951e-05	153.808158993	0.00906972223262
27001	0.000123492760926	153.808590677	0.00905364406688
27011	0.000121065686712	153.81136697	0.00903888882563
27021	0.000120023238187	153.810079754	0.00903778633044
27031	0.000119362161979	153.809386358	0.00903707094774
27041	0.000118754136827	153.808126258	0.00903640346617
27051	0.00011838283847	153.807630512	0.00903576657823
27061	0.000118262526349	153.807358233	0.00903523644669
27071	0.000118188908366	153.806854163	0.00903475513742
27081	0.00011822376869	153.80498509	0.00903406726471
27091	0.000118237315917	153.80523488	0.00903299083813
27101	0.000110868955471	153.809660619	0.00900812761852
27111	0.000110106118654	153.80910399	0.0090068511764
27121	0.000109683242431	153.808425894	0.00900613315214
27131	0.000109363593781	153.80754059	0.00900552022555
27141	0.000109195235633	153.80723721	0.00900495275357
27151	0.000109180548549	153.806721135	0.00900444822175
27161	0.000109207261347	153.806676848	0.00900401693677
27171	0.000109298580784	153.804607882	0.00900338470459
27181	0.000109335501951	153.804870866	0.00900254616153
27191	0.000103334565629	153.809007534	0.00898186577945
27201	0.000102645234801	153.808903061	0.00898030267712
27211	0.000102185171828	153.808235583	0.00897954522161
27221	0.000101896803094	153.807485959	0.00897894616407
27231	0.00010175653651	153.807114396	0.00897839726205
27241	0.000101730196736	153.806578451	0.00897791062367
27251	0.000101767034441	153.806593868	0.00897747797605
27261	0.000101885454251	153.804461273	0.0089769072162
27271	0.000101902438913	153.804735318	0.00897620718467
27281	9.70922625565e-05	153.80837627	0.00895886713813
27291	9.64351126e-05	153.808812726	0.00895709333696
27301	0.000119599103616	153.808913849	0.00894139149163
27311	0.000116994974331	153.811656911	0.00892815083382
27321	0.000115767444578	153.810620097	0.00892697313175
27331	0.000114877970217	153.809640224	0.00892619404633
27341	0.00011422995484	153.808447574	0.00892551547034
27351	0.000113838904715	153.808079655	0.00892487743998
27361	0.000113684853676	153.807705724	0.00892433794052
27371	0.00011360595502	153.80733665	0.00892385949345
27381	0.000113638627018	153.805191807	0.00892315891934
27391	0.000113711408982	153.805477987	0.00892202789289
27401	0.000105886365799	153.80983643	0.00889957402568
27411	0.000105012654552	153.809372949	0.00889809142247
27421	0.000104401114515	153.808717973	0.00889731509019
27431	0.000104079560401	153.807898399	0.00889669527428
27441	0.000103893962187	153.807518518	0.00889612337223
27451	0.000103835127332	153.80695151	0.00889562278131
27461	0.000103860948703	153.806987185	0.00889517794187
27471	0.000103968107233	153.804722624	0.00889456456887
27481	0.000103981384842	153.805054716	0.00889383195671
27491	9.79630002971e-05	153.808814179	0.00887576399323
27501	9.72085657222e-05	153.809149134	0.00887382396701
27511	9.65522723648e-05	153.808525901	0.00887298689404
27521	9.626390066e-05	153.807948092	0.00887238322321
27531	9.6061724473e-05	153.807316421	0.00887182768801
27541	9.59927250871e-05	153.806832876	0.00887131615732
27551	9.60181173051e-05	153.806839096	0.00887088166547
27561	9.61719937035e-05	153.804383017	0.00887035669965
27571	9.61540328991e-05	153.804863023	0.00886972989107
27581	9.21012523254e-05	153.807126894	0.00885773063985
27591	9.08526621058e-05	153.808833147	0.00885293727925
27601	0.000110051338213	153.808532529	0.00884080843203
27611	0.000108285815467	153.810874024	0.00882949245304
27621	0.000107197963673	153.810136145	0.00882835143324
27631	0.000106183048561	153.809276814	0.0088275546703
27641	0.000105572685661	153.808310907	0.00882690695286
27651	0.000105165653479	153.807977924	0.00882629730042
27661	0.000104981220183	153.807566374	0.00882577359303
27671	0.000104882502446	153.807319532	0.00882531363389
27681	0.000104849500973	153.805094464	0.00882462354102
27691	0.000104767878066	153.805502207	0.0088236114194
27701	9.9357318535e-05	153.809010858	0.00880435817173
27711	9.86208232762e-05	153.808891897	0.00880285312063
27721	9.80435708628e-05	153.808395899	0.00880207608411
27731	9.77663625572e-05	153.807693322	0.00880146595071
27741	9.75808522723e-05	153.807259277	0.00880092513608
27751	9.75090958753e-05	153.806838862	0.00880042009039
27761	9.7523272178e-05	153.806807872	0.00879998076894
27771	9.76233707693e-05	153.804472677	0.00879942964467
27781	9.75783075113e-05	153.804973678	0.0087987686643
27791	9.3452870461e-05	153.807336749	0.00878425914062
27801	9.26254385537e-05	153.808614611	0.00878081202432
27811	9.20605257709e-05	153.808201374	0.00877993193987
27821	9.17703656477e-05	153.807736969	0.00877934445045
27831	9.15876498794e-05	153.80702863	0.00877881500671
27841	9.14739166352e-05	153.806792722	0.00877829112047
27851	9.15038263537e-05	153.806645631	0.00877784450109
27861	9.15092659245e-05	153.806079177	0.00877743092101
27871	9.16106356e-05	153.804722692	0.00877680126651
27881	9.16236221336e-05	153.805227804	0.00877535903252
27891	8.77648411269e-05	153.808436053	0.00876160731532
27901	0.000108639053688	153.80836887	0.00874742312804
27911	0.000107324012594	153.810381055	0.00873722077604
27921	0.000106338688767	153.80962835	0.00873610573636
27931	0.000105415424713	153.808804178	0.00873532301258
27941	0.000104858766849	153.808086796	0.00873468598037
27951	0.000104539349538	153.807755677	0.00873410080208
27961	0.000104372835955	153.807201862	0.00873360113607
27971	0.000104310759554	153.807111058	0.00873314456076
27981	0.000104264508106	153.805064838	0.00873250615165
27991	0.00010420474575	153.80541348	0.00873162243132
28001	9.7752838823e-05	153.808418473	0.00871232007625
28011	9.71109118304e-05	153.808692699	0.00871058080201
28021	9.65317734835e-05	153.808142219	0.00870977643417
28031	9.62404435327e-05	153.807708939	0.00870920606998
28041	9.60717186207e-05	153.807087091	0.00870865918477
28051	9.59791921826e-05	153.806630665	0.00870814837854
28061	9.59991552118e-05	153.806665404	0.0087077170665
28071	9.6135079268e-05	153.804376586	0.00870722451478
28081	9.60641648754e-05	153.804950284	0.00870663525799
28091	9.26822878336e-05	153.806085774	0.00869710826342
28101	9.06832270089e-05	153.808369981	0.00868905622992
28111	9.01401944571e-05	153.807965084	0.00868803746328
28121	8.98006760529e-05	153.807552153	0.00868739790807
28131	8.96012403796e-05	153.807040618	0.00868685374269
28141	8.95093347065e-05	153.806877573	0.00868634151646
28151	8.94969340941e-05	153.806394596	0.00868590078548
28161	8.95383506908e-05	153.806416579	0.00868548297681
28171	8.96016208441e-05	153.804662897	0.00868492685754
28181	8.95969936406e-05	153.805008974	0.00868410165374
28191	8.56439140383e-05	153.807754515	0.00867058796041
28201	0.000104316270934	153.808179829	0.00866243611
28211	0.000103756637544	153.810107412	0.00865218389602
28221	0.000102718099868	153.809445725	0.00865099205504
28231	0.000101893277019	153.808673581	0.00865023949422
28241	0.000101390051853	153.807935119	0.00864963362003
28251	0.000101098976984	153.807557942	0.00864906843429
28261	0.000100945948399	153.807003383	0.00864857178138
28271	0.000100902298959	153.807108006	0.00864810700921
28281	0.000100872133635	153.805052074	0.00864755350681
28291	0.000100839064172	153.805320673	0.00864680105673
28301	9.56230705159e-05	153.807531497	0.0086318680309
28311	9.52650404865e-05	153.808398931	0.00862979028066
28321	9.48026894439e-05	153.807994651	0.00862897905438
28331	9.45706182331e-05	153.807556819	0.00862842182054
28341	9.44574841859e-05	153.806924627	0.00862790462748
28351	9.43906749618e-05	153.80660764	0.00862739320835
28361	9.44565574969e-05	153.806536161	0.00862694722225
28371	9.44743917816e-05	153.806176787	0.00862652881164
28381	9.45496996798e-05	153.804845937	0.00862596407228
28391	9.4516393723e-05	153.805213355	0.00862455442414
28401	9.00042698121e-05	153.807935623	0.00861131927325
28411	8.95905151769e-05	153.807912079	0.00861013813167
28421	8.92994197876e-05	153.807526145	0.00860947836517
28431	8.91756214777e-05	153.807042422	0.00860894085902
28441	8.91135919137e-05	153.80666467	0.00860845644987
28451	8.91190199024e-05	153.806261169	0.0086079948406
28461	8.91847803853e-05	153.80641896	0.00860757992201
28471	8.9274283019e-05	153.804474233	0.00860712242559
28481	8.92899628399e-05	153.804879785	0.00860651545819
28491	8.58248637853e-05	153.806552225	0.008596261161
28501	8.44125070517e-05	153.808250246	0.0085902157982
28511	8.47982079114e-05	153.809639886	0.00858393196874
28521	8.3421078099e-05	153.809075423	0.00858278438419
28531	8.2561402004e-05	153.808411949	0.00858209469326
28541	8.20277363401e-05	153.807673889	0.00858152657148
28551	8.17121204932e-05	153.807353902	0.00858099648977
28561	8.15466294657e-05	153.806904435	0.00858052275211
28571	8.14851104085e-05	153.806999231	0.00858007668635
28581	8.14598341874e-05	153.805017089	0.00857956921384
28591	8.14030896365e-05	153.805296973	0.00857884861957
28601	7.9237277677e-05	153.807241528	0.00856968796671
28611	7.89139799721e-05	153.807978013	0.00856792724262
28621	7.84816927931e-05	153.807632323	0.00856718209677
28631	7.82520520986e-05	153.807296706	0.00856667053682
28641	7.81393563116e-05	153.806746738	0.00856618265483
28651	7.80597314528e-05	153.806502078	0.00856569778077
28661	7.81091997546e-05	153.806479174	0.00856527078892
28671	7.81114055755e-05	153.806132619	0.00856487292172
28681	7.81718664646e-05	153.804844803	0.00856434495785
28691	7.81164882871e-05	153.805223685	0.00856305063046
28701	7.59598990609e-05	153.807538183	0.00855458639751
28711	7.55745323206e-05	153.807558561	0.00855351316742
28721	7.53017052551e-05	153.807234638	0.00855290432358
28731	7.51884077687e-05	153.806855366	0.00855240260268
28741	7.51190858765e-05	153.806539953	0.00855194402616
28751	7.51115184523e-05	153.806207827	0.00855150230923
28761	7.51624752736e-05	153.806350135	0.0085511041945
28771	7.5248902847e-05	153.804446066	0.00855067794081
28781	7.52407507219e-05	153.804854385	0.00855009796377
28791	7.34892883298e-05	153.806333459	0.00854335764038


==> data/tomography/res1_1.dat <==
1 0.12901
2 0.077216
3 0.063801
4 0.061503
5 0.059515
6 0.058614
7 0.058827
8 0.058941
9 0.05884
10 0.05797
11 0.057068
12 0.055785
13 0.054661
14 0.053501
15 0.052488
16 0.051705
17 0.050936
18 0.050546
19 0.049991
20 0.049878
21 0.049454
22 0.049497
23 0.049144
24 0.049265
25 0.048949
26 0.049109
27 0.048817
28 0.048995
29 0.048721
30 0.048908
31 0.048648
32 0.048838
33 0.04859
34 0.048781
35 0.048542
36 0.048732
37 0.048501
38 0.048691
39 0.048465
40 0.048654
41 0.048434
42 0.048622
43 0.048406
44 0.048592
45 0.048381
46 0.048566
47 0.048358
48 0.048542
49 0.048338
50 0.04852
51 0.048319
52 0.048499
53 0.048301
54 0.04848
55 0.048285
56 0.048462
57 0.048269
58 0.048445
59 0.048255
60 0.048429
61 0.048241
62 0.048414
63 0.048228
64 0.048399
65 0.048216
66 0.048385
67 0.048204
68 0.048372
69 0.048193
70 0.048359
71 0.048182
72 0.048346
73 0.048171
74 0.048334
75 0.048161
76 0.048323
77 0.048152
78 0.048311
79 0.048142
80 0.0483
81 0.048133
82 0.048289
83 0.048125
84 0.048279
85 0.048116
86 0.048269
87 0.048108
88 0.048259
89 0.0481
90 0.048249
91 0.048092
92 0.048239
93 0.048084
94 0.04823
95 0.048077
96 0.048221
97 0.04807
98 0.048212
99 0.048062
100 0.048203
101 0.048055
102 0.048194
103 0.048048
104 0.048185
105 0.048042
106 0.048177
107 0.048035
108 0.048165
109 0.047992
110 0.048105
111 0.047938
112 0.04802
113 0.047886
114 0.047973
115 0.047815
116 0.047867
117 0.047697
118 0.047736
119 0.047543
120 0.047573
121 0.047371
122 0.047376
123 0.04716
124 0.047162
125 0.046975
126 0.046943
127 0.046677
128 0.046719
129 0.046481
130 0.046491
131 0.046272
132 0.046239
133 0.046049
134 0.046046
135 0.045856
136 0.045861
137 0.045641
138 0.045682
139 0.045433
140 0.045461
141 0.045231
142 0.045224
143 0.045018
144 0.044997
145 0.044749
146 0.044762
147 0.044506
148 0.044531
149 0.044294
150 0.044268
151 0.043983
152 0.043879
153 0.043586
154 0.043484
155 0.043178
156 0.043128
157 0.042847
158 0.042803
159 0.042479
160 0.042419
161 0.042066
162 0.042021
163 0.041723
164 0.041707
165 0.041374
166 0.041332
167 0.040874
168 0.040855
169 0.040483
170 0.040449
171 0.040128
172 0.040065
173 0.039792
174 0.03972
175 0.039478
176 0.039334
177 0.0391
178 0.038952
179 0.038724
180 0.03859
181 0.038352
182 0.038192
183 0.03799
184 0.03781
185 0.037531
186 0.037348
187 0.037074
188 0.036911
189 0.036673
190 0.036529
191 0.036314
192 0.036178
193 0.035982
194 0.035826
195 0.035622
196 0.035425
197 0.035231
198 0.03501
199 0.034846
200 0.03463
201 0.034496
202 0.034255
203 0.034127
204 0.033874
205 0.033759
206 0.033446
207 0.033361
208 0.033052
209 0.032964
210 0.032695
211 0.032577
212 0.032369
213 0.032242
214 0.032021
215 0.031915
216 0.031716
217 0.031611
218 0.031377
219 0.031223
220 0.031015
221 0.030837
222 0.030612
223 0.03046
224 0.030203
225 0.030079
226 0.029894
227 0.029771
228 0.029564
229 0.029457
230 0.029232
231 0.029149
232 0.028959
233 0.028841
234 0.028644
235 0.028534
236 0.02837
237 0.028265
238 0.028114
239 0.028
240 0.027797
241 0.027676
242 0.027518
243 0.027415
244 0.027242
245 0.027115
246 0.026971
247 0.026846
248 0.026722
249 0.026594
250 0.026463
251 0.026314
252 0.026141
253 0.026069
254 0.02589
255 0.025796
256 0.025631
257 0.025523
258 0.025388
259 0.025285
260 0.025141
261 0.025059
262 0.02493
263 0.024868
264 0.024752
265 0.024678
266 0.024564
267 0.024471
268 0.024377
269 0.02428
270 0.024203
271 0.024047
272 0.024003
273 0.023859
274 0.023835
275 0.023628
276 0.023631
277 0.02346
278 0.023475
279 0.023309
280 0.023299
281 0.02312
282 0.023082
283 0.022894
284 0.02287
285 0.022684
286 0.022682
287 0.022525
288 0.022524
289 0.022379
290 0.022377
291 0.022198
292 0.022195
293 0.022044
294 0.022007
295 0.021893
296 0.021808
297 0.021723
298 0.021627
299 0.021555
300 0.021435
301 0.02137
302 0.021282
303 0.021201
304 0.021137
305 0.021062
306 0.020998
307 0.020928
308 0.02084
309 0.020755
310 0.020695
311 0.020608
312 0.02055
313 0.020451
314 0.020387
315 0.020272
316 0.020226
317 0.020123
318 0.020089
319 0.019979
320 0.019961
321 0.01986
322 0.019818
323 0.019682
324 0.019643
325 0.019505
326 0.019424
327 0.019315
328 0.019214
329 0.019092
330 0.018976
331 0.018857
332 0.018741
333 0.018632
334 0.018512
335 0.018372
336 0.018314
337 0.018179
338 0.018123
339 0.018029
340 0.017958
341 0.017877
342 0.017805
343 0.017736
344 0.017672
345 0.017587
346 0.017506
347 0.017407
348 0.017341
349 0.017267
350 0.017187
351 0.017105
352 0.017039
353 0.016981
354 0.016917
355 0.016846
356 0.016783
357 0.016735
358 0.016684
359 0.016615
360 0.016569
361 0.016508
362 0.016458
363 0.016398
364 0.01636
365 0.016257
366 0.016243
367 0.016147
368 0.016122
369 0.016037
370 0.01602
371 0.015929
372 0.01592
373 0.01583
374 0.015801
375 0.015717
376 0.015703
377 0.015604
378 0.015578
379 0.015475
380 0.015448
381 0.015336
382 0.015318
383 0.015238
384 0.015216
385 0.015129
386 0.015111
387 0.015032
388 0.015009
389 0.014929
390 0.014895
391 0.01482
392 0.014786
393 0.0147
394 0.014649
395 0.01458
396 0.014541
397 0.014465
398 0.014444
399 0.014379
400 0.014357
401 0.014282
402 0.014249
403 0.014184
404 0.014169
405 0.014091
406 0.014079
407 0.01401
408 0.014001
409 0.013934
410 0.013927
411 0.013862
412 0.013851
413 0.013783
414 0.01378
415 0.013716
416 0.013718
417 0.013654
418 0.013656
419 0.013596
420 0.013584
421 0.013518
422 0.013516
423 0.013455
424 0.013452
425 0.0134
426 0.013405
427 0.013341
428 0.01335
429 0.01329
430 0.0133
431 0.01323
432 0.01323
433 0.013168
434 0.013172
435 0.013112
436 0.013098
437 0.013049
438 0.013045
439 0.01298
440 0.012981
441 0.012924
442 0.01293
443 0.012876
444 0.012887
445 0.012821
446 0.012827
447 0.012769
448 0.012774
449 0.012718
450 0.012726
451 0.01267
452 0.01268
453 0.012616
454 0.012623
455 0.01257
456 0.012576
457 0.01252
458 0.012521
459 0.012469
460 0.012477
461 0.012422
462 0.012431
463 0.012363
464 0.012372
465 0.012312
466 0.012306
467 0.012252
468 0.012265
469 0.012208
470 0.012209
471 0.012149
472 0.01215
473 0.012098
474 0.012108
475 0.012054
476 0.012065
477 0.01201
478 0.012024
479 0.011968
480 0.011984
481 0.011924
482 0.01192
483 0.011859
484 0.011858
485 0.011803
486 0.011813
487 0.011754
488 0.011762
489 0.011708
490 0.011721
491 0.011662
492 0.01168
493 0.011627
494 0.011645
495 0.011594
496 0.01161
497 0.011557
498 0.011577
499 0.011524
500 0.011545


==> data/tomography/res1_100.dat <==
1 0.18419
2 0.1723
3 0.1671
4 0.16677
5 0.16602
6 0.16606
7 0.16585
8 0.16589
9 0.16584
10 0.16441
11 0.15812
12 0.15157
13 0.14726
14 0.14477
15 0.14233
16 0.13886
17 0.13482
18 0.1287
19 0.11977
20 0.11431
21 0.11095
22 0.1087
23 0.10662
24 0.10456
25 0.10273
26 0.10136
27 0.10028
28 0.099199
29 0.098218
30 0.097199
31 0.095989
32 0.09479
33 0.093651
34 0.092496
35 0.091492
36 0.090607
37 0.089732
38 0.088853
39 0.087864
40 0.086522
41 0.085086
42 0.083803
43 0.08237
44 0.080975
45 0.07939
46 0.078132
47 0.076938
48 0.076021
49 0.075078
50 0.074201
51 0.073258
52 0.072381
53 0.071435
54 0.070445
55 0.069531
56 0.068653
57 0.067792
58 0.066908
59 0.066075
60 0.065331
61 0.06465
62 0.063928
63 0.063244
64 0.062613
65 0.06193
66 0.061271
67 0.060648
68 0.060016
69 0.059388
70 0.058768
71 0.058198
72 0.057677
73 0.057175
74 0.0567
75 0.056203
76 0.055699
77 0.055251
78 0.054803
79 0.054345
80 0.05388
81 0.053445
82 0.053033
83 0.052627
84 0.052233
85 0.051831
86 0.051409
87 0.051007
88 0.050622
89 0.050253
90 0.049881
91 0.049518
92 0.049162
93 0.048825
94 0.048488
95 0.048169
96 0.047854
97 0.047522
98 0.047217
99 0.046914
100 0.046603
101 0.04631
102 0.046027
103 0.045751
104 0.045477
105 0.0452
106 0.044928
107 0.044647
108 0.044364
109 0.044096
110 0.043848
111 0.043596
112 0.043343
113 0.043104
114 0.042844
115 0.042588
116 0.04234
117 0.042102
118 0.041866
119 0.041635
120 0.041403
121 0.041173
122 0.04094
123 0.040719
124 0.040482
125 0.040257
126 0.040026
127 0.039785
128 0.039562
129 0.039337
130 0.039106
131 0.038866
132 0.038634
133 0.038409
134 0.03819
135 0.037974
136 0.037761
137 0.037551
138 0.037341
139 0.037136
140 0.03693
141 0.036721
142 0.036519
143 0.036308
144 0.036105
145 0.035898
146 0.035689
147 0.035485
148 0.035291
149 0.035089
150 0.034858
151 0.034641
152 0.034427
153 0.034214
154 0.034007
155 0.033804
156 0.03359
157 0.033387
158 0.033191
159 0.032996
160 0.032771
161 0.032555
162 0.032353
163 0.03216
164 0.031974
165 0.031788
166 0.031591
167 0.031403
168 0.031221
169 0.031034
170 0.030842
171 0.030646
172 0.030461
173 0.030274
174 0.030093
175 0.029914
176 0.029738
177 0.02956
178 0.029386
179 0.029213
180 0.029045
181 0.028879
182 0.028717
183 0.028553
184 0.028394
185 0.028236
186 0.028082
187 0.027928
188 0.02777
189 0.027615
190 0.027465
191 0.027317
192 0.027171
193 0.027028
194 0.026876
195 0.026729
196 0.026587
197 0.026443
198 0.026304
199 0.026167
200 0.026032
201 0.025901
202 0.025771
203 0.025643
204 0.025518
205 0.025395
206 0.025272
207 0.025147
208 0.025028
209 0.024908
210 0.024792
211 0.024677
212 0.024564
213 0.024451
214 0.024341
215 0.024231
216 0.024116
217 0.024008
218 0.023899
219 0.023792
220 0.023688
221 0.023582
222 0.023473
223 0.023366
224 0.023262
225 0.023159
226 0.023056
227 0.022957
228 0.022855
229 0.022754
230 0.022657
231 0.022562
232 0.022468
233 0.022374
234 0.022282
235 0.02219
236 0.022101
237 0.02201
238 0.021919
239 0.021831
240 0.021745
241 0.02166
242 0.021569
243 0.021481
244 0.021387
245 0.021296
246 0.021213
247 0.021132
248 0.021048
249 0.020963
250 0.020883
251 0.020805
252 0.020727
253 0.020652
254 0.020567
255 0.02048
256 0.020401
257 0.020322
258 0.020242
259 0.020162
260 0.020089
261 0.020018
262 0.019947
263 0.019878
264 0.01981
265 0.019742
266 0.019668
267 0.0196
268 0.019534
269 0.019468
270 0.019405
271 0.01934
272 0.019273
273 0.01921
274 0.019147
275 0.019081
276 0.019009
277 0.018941
278 0.01888
279 0.018819
280 0.01876
281 0.018702
282 0.018645
283 0.018589
284 0.018532
285 0.018476
286 0.018419
287 0.018364
288 0.018309
289 0.018256
290 0.018204
291 0.018149
292 0.018096
293 0.018044
294 0.017989
295 0.017935
296 0.017883
297 0.017834
298 0.017786
299 0.017734
300 0.017684
301 0.017635
302 0.01758
303 0.017528
304 0.017479
305 0.017432
306 0.017385
307 0.017339
308 0.017293
309 0.017249
310 0.017203
311 0.017159
312 0.017115
313 0.01707
314 0.017026
315 0.016983
316 0.016941
317 0.016899
318 0.016856
319 0.016813
320 0.016771
321 0.016724
322 0.016683
323 0.016642
324 0.016599
325 0.016559
326 0.016519
327 0.016481
328 0.016443
329 0.016402
330 0.016359
331 0.016318
332 0.016277
333 0.016238
334 0.016198
335 0.016159
336 0.016122
337 0.016084
338 0.016041
339 0.016001
340 0.015962
341 0.015924
342 0.015887
343 0.015851
344 0.015815
345 0.015778
346 0.015742
347 0.015707
348 0.015672
349 0.015636
350 0.015597
351 0.015559
352 0.015523
353 0.015488
354 0.015454
355 0.01542
356 0.015386
357 0.015353
358 0.015319
359 0.015285
360 0.015249
361 0.015216
362 0.015184
363 0.015152
364 0.015121
365 0.01509
366 0.015058
367 0.015027
368 0.014994
369 0.014963
370 0.014932
371 0.0149
372 0.014864
373 0.014829
374 0.014796
375 0.014764
376 0.014734
377 0.014702
378 0.014668
379 0.014636
380 0.014603
381 0.014571
382 0.014538
383 0.014506
384 0.014474
385 0.014444
386 0.014414
387 0.014382
388 0.014352
389 0.014322
390 0.014293
391 0.014261
392 0.014232
393 0.014203
394 0.014172
395 0.014143
396 0.014116
397 0.014088
398 0.014061
399 0.014033
400 0.014006
401 0.01398
402 0.013952
403 0.013924
404 0.013897
405 0.013871
406 0.013845
407 0.013818
408 0.01379
409 0.013764
410 0.013738
411 0.013711
412 0.013685
413 0.013659
414 0.013634
415 0.013609
416 0.013582
417 0.013554
418 0.013524
419 0.013493
420 0.013463
421 0.013434
422 0.013403
423 0.013372
424 0.013344
425 0.013317
426 0.01329
427 0.013264
428 0.013238
429 0.013213
430 0.013188
431 0.013163
432 0.013139
433 0.013114
434 0.01309
435 0.013066
436 0.01304
437 0.013013
438 0.012987
439 0.012962
440 0.012938
441 0.012913
442 0.012889
443 0.012866
444 0.012844
445 0.012822
446 0.012799
447 0.012777
448 0.012753
449 0.012721
450 0.012695
451 0.012671
452 0.012648
453 0.012625
454 0.012601
455 0.012579
456 0.012557
457 0.012535
458 0.012513
459 0.012492
460 0.012472
461 0.012451
462 0.012431
463 0.01241
464 0.01239
465 0.012369
466 0.012349
467 0.012328
468 0.012309
469 0.012289
470 0.012268
471 0.012248
472 0.012228
473 0.012208
474 0.012186
475 0.012167
476 0.012147
477 0.012125
478 0.012104
479 0.012083
480 0.012063
481 0.012045
482 0.012026
483 0.012007
484 0.011987
485 0.011966
486 0.011947
487 0.011929
488 0.01191
489 0.011892
490 0.011873
491 0.011854
492 0.011832
493 0.01181
494 0.011788
495 0.011767
496 0.011747
497 0.011726
498 0.011705
499 0.011685
500 0.011664


==> data/tomography/res2_1.dat <==
1 11.768
2 10.175
3 10.478
4 10.691
5 10.795
6 10.891
7 10.904
8 10.948
9 10.944
10 10.983
11 10.983
12 11.021
13 11.025
14 11.06
15 11.064
16 11.094
17 11.095
18 11.119
19 11.117
20 11.138
21 11.133
22 11.151
23 11.145
24 11.161
25 11.153
26 11.169
27 11.16
28 11.175
29 11.166
30 11.18
31 11.17
32 11.185
33 11.175
34 11.189
35 11.178
36 11.192
37 11.181
38 11.195
39 11.184
40 11.198
41 11.186
42 11.2
43 11.189
44 11.202
45 11.191
46 11.204
47 11.193
48 11.206
49 11.194
50 11.207
51 11.196
52 11.209
53 11.198
54 11.21
55 11.199
56 11.212
57 11.2
58 11.213
59 11.202
60 11.214
61 11.203
62 11.215
63 11.204
64 11.216
65 11.205
66 11.217
67 11.206
68 11.218
69 11.207
70 11.219
71 11.209
72 11.22
73 11.21
74 11.221
75 11.21
76 11.222
77 11.211
78 11.223
79 11.212
80 11.223
81 11.213
82 11.224
83 11.214
84 11.225
85 11.215
86 11.225
87 11.216
88 11.226
89 11.216
90 11.227
91 11.217
92 11.227
93 11.218
94 11.228
95 11.219
96 11.228
97 11.219
98 11.229
99 11.22
100 11.23
101 11.221
102 11.23
103 11.221
104 11.231
105 11.222
106 11.231
107 11.223
108 11.231
109 11.22
110 11.224
111 11.214
112 11.217
113 11.209
114 11.211
115 11.2
116 11.2
117 11.186
118 11.187
119 11.169
120 11.164
121 11.143
122 11.136
123 11.117
124 11.111
125 11.09
126 11.076
127 11.047
128 11.038
129 11.012
130 10.997
131 10.968
132 10.949
133 10.923
134 10.911
135 10.888
136 10.879
137 10.855
138 10.842
139 10.813
140 10.8
141 10.771
142 10.757
143 10.726
144 10.705
145 10.675
146 10.655
147 10.622
148 10.605
149 10.577
150 10.559
151 10.52
152 10.489
153 10.441
154 10.403
155 10.362
156 10.335
157 10.296
158 10.265
159 10.213
160 10.173
161 10.121
162 10.096
163 10.058
164 10.04
165 9.9966
166 9.9641
167 9.9014
168 9.8551
169 9.7924
170 9.756
171 9.7043
172 9.675
173 9.6388
174 9.6198
175 9.5934
176 9.5703
177 9.541
178 9.5176
179 9.4882
180 9.4664
181 9.4322
182 9.4074
183 9.3773
184 9.3487
185 9.3146
186 9.2881
187 9.2557
188 9.2341
189 9.2064
190 9.1953
191 9.1739
192 9.1624
193 9.1431
194 9.126
195 9.1023
196 9.0801
197 9.0563
198 9.0367
199 9.0171
200 8.9946
201 8.9753
202 8.9449
203 8.9203
204 8.8862
205 8.8627
206 8.8245
207 8.8081
208 8.7777
209 8.7577
210 8.7272
211 8.7053
212 8.6788
213 8.6586
214 8.6278
215 8.6046
216 8.5735
217 8.5439
218 8.5013
219 8.4636
220 8.418
221 8.3722
222 8.3243
223 8.2752
224 8.2215
225 8.1803
226 8.1387
227 8.1012
228 8.0612
229 8.0276
230 7.99
231 7.9634
232 7.93
233 7.8983
234 7.8647
235 7.8401
236 7.8134
237 7.7919
238 7.7692
239 7.7401
240 7.6958
241 7.6578
242 7.6226
243 7.5886
244 7.5556
245 7.522
246 7.4931
247 7.4609
248 7.4338
249 7.402
250 7.3664
251 7.3306
252 7.2965
253 7.2698
254 7.2372
255 7.2075
256 7.1765
257 7.1428
258 7.1122
259 7.0799
260 7.0485
261 7.0205
262 6.9953
263 6.9751
264 6.9512
265 6.9254
266 6.8982
267 6.8681
268 6.8436
269 6.8146
270 6.7893
271 6.7479
272 6.7239
273 6.6885
274 6.6636
275 6.6218
276 6.6038
277 6.5738
278 6.5624
279 6.5335
280 6.5176
281 6.4846
282 6.4609
283 6.4206
284 6.3915
285 6.3502
286 6.3284
287 6.2978
288 6.2822
289 6.2561
290 6.2356
291 6.2039
292 6.1822
293 6.1521
294 6.1294
295 6.1037
296 6.0723
297 6.0464
298 6.0144
299 5.9888
300 5.955
301 5.9359
302 5.9101
303 5.8961
304 5.8774
305 5.867
306 5.8477
307 5.8329
308 5.8023
309 5.7814
310 5.7554
311 5.7357
312 5.7088
313 5.6855
314 5.6564
315 5.6323
316 5.6074
317 5.5909
318 5.5704
319 5.554
320 5.5376
321 5.525
322 5.4986
323 5.474
324 5.446
325 5.4236
326 5.3967
327 5.3805
328 5.3507
329 5.3264
330 5.2896
331 5.2652
332 5.2292
333 5.2051
334 5.1676
335 5.1391
336 5.1075
337 5.0813
338 5.0515
339 5.0338
340 5.0034
341 4.9871
342 4.9592
343 4.9487
344 4.9239
345 4.9106
346 4.8804
347 4.8646
348 4.8405
349 4.8314
350 4.8071
351 4.7987
352 4.7793
353 4.7761
354 4.7558
355 4.7478
356 4.7273
357 4.7247
358 4.7046
359 4.6962
360 4.6752
361 4.6676
362 4.6489
363 4.6449
364 4.6285
365 4.6182
366 4.604
367 4.5954
368 4.5814
369 4.5763
370 4.5632
371 4.5558
372 4.5408
373 4.5269
374 4.5055
375 4.4958
376 4.4794
377 4.4672
378 4.445
379 4.4277
380 4.4003
381 4.3786
382 4.3556
383 4.3427
384 4.3224
385 4.3111
386 4.2955
387 4.2883
388 4.2734
389 4.2648
390 4.2489
391 4.2403
392 4.2206
393 4.2028
394 4.1764
395 4.1601
396 4.1347
397 4.1204
398 4.1017
399 4.0937
400 4.076
401 4.0608
402 4.0371
403 4.0238
404 4.0047
405 3.9934
406 3.9785
407 3.9715
408 3.9598
409 3.9545
410 3.9443
411 3.9386
412 3.9271
413 3.9208
414 3.9107
415 3.906
416 3.8973
417 3.8933
418 3.8849
419 3.8781
420 3.8626
421 3.8495
422 3.8325
423 3.8183
424 3.8023
425 3.7928
426 3.7798
427 3.7688
428 3.7577
429 3.7478
430 3.7361
431 3.7239
432 3.7115
433 3.7033
434 3.6946
435 3.6846
436 3.6709
437 3.6619
438 3.6483
439 3.6346
440 3.6193
441 3.6082
442 3.5964
443 3.5881
444 3.5774
445 3.5665
446 3.555
447 3.5453
448 3.535
449 3.5263
450 3.5164
451 3.5078
452 3.4973
453 3.4863
454 3.4764
455 3.4682
456 3.4594
457 3.4508
458 3.442
459 3.4359
460 3.4299
461 3.424
462 3.4154
463 3.4052
464 3.3968
465 3.3849
466 3.3709
467 3.3586
468 3.3489
469 3.3383
470 3.3282
471 3.3168
472 3.3071
473 3.2987
474 3.2923
475 3.2855
476 3.2806
477 3.2749
478 3.2713
479 3.2661
480 3.2624
481 3.2519
482 3.2406
483 3.2272
484 3.2166
485 3.2072
486 3.2012
487 3.1932
488 3.1877
489 3.1812
490 3.1765
491 3.1692
492 3.1656
493 3.1601
494 3.1578
495 3.1528
496 3.1509
497 3.1462
498 3.1451
499 3.1409
500 3.1401


==> data/tomography/res2_100.dat <==
1 3.0967
2 2.89
3 2.9344
4 2.9201
5 2.9244
6 2.9219
7 2.9234
8 2.9224
9 2.923
10 2.9003
11 2.9829
12 3.009
13 3.0038
14 2.9926
15 2.9757
16 2.9121
17 2.799
18 2.6414
19 2.3861
20 2.2433
21 2.1586
22 2.1078
23 2.0709
24 2.0316
25 1.9861
26 1.9572
27 1.9408
28 1.9177
29 1.8964
30 1.8734
31 1.8429
32 1.8101
33 1.789
34 1.7535
35 1.7236
36 1.6934
37 1.6627
38 1.6336
39 1.6016
40 1.5687
41 1.5349
42 1.502
43 1.4629
44 1.4169
45 1.3641
46 1.322
47 1.2835
48 1.2643
49 1.2249
50 1.206
51 1.1832
52 1.1602
53 1.1286
54 1.1024
55 1.0731
56 1.0375
57 1.0001
58 0.96832
59 0.93798
60 0.91551
61 0.90007
62 0.87172
63 0.84623
64 0.82187
65 0.80059
66 0.78481
67 0.76931
68 0.75169
69 0.73033
70 0.71169
71 0.69655
72 0.68207
73 0.66691
74 0.65739
75 0.64502
76 0.63447
77 0.62645
78 0.61772
79 0.60891
80 0.59837
81 0.5904
82 0.58343
83 0.57647
84 0.5693
85 0.56229
86 0.55328
87 0.54729
88 0.54107
89 0.5355
90 0.52716
91 0.52195
92 0.51634
93 0.51115
94 0.50484
95 0.49991
96 0.49405
97 0.48795
98 0.48402
99 0.47765
100 0.47157
101 0.46706
102 0.46275
103 0.45854
104 0.45368
105 0.44788
106 0.44396
107 0.43959
108 0.43603
109 0.4323
110 0.42861
111 0.42524
112 0.4218
113 0.41824
114 0.41398
115 0.41101
116 0.40778
117 0.40481
118 0.40186
119 0.39905
120 0.39624
121 0.39376
122 0.39095
123 0.38866
124 0.38618
125 0.38409
126 0.38186
127 0.37912
128 0.37698
129 0.37338
130 0.37076
131 0.36814
132 0.36613
133 0.36419
134 0.36228
135 0.36042
136 0.35863
137 0.35681
138 0.35481
139 0.35311
140 0.35095
141 0.34963
142 0.34804
143 0.3463
144 0.34488
145 0.34309
146 0.34178
147 0.34026
148 0.33877
149 0.33568
150 0.33155
151 0.32969
152 0.32783
153 0.32627
154 0.32472
155 0.32319
156 0.32097
157 0.31966
158 0.31823
159 0.31646
160 0.31328
161 0.31186
162 0.31031
163 0.30887
164 0.30734
165 0.3058
166 0.30367
167 0.30212
168 0.30056
169 0.29888
170 0.29641
171 0.2943
172 0.29251
173 0.29061
174 0.28882
175 0.28701
176 0.28536
177 0.28327
178 0.28167
179 0.27978
180 0.27805
181 0.27635
182 0.27466
183 0.27321
184 0.27139
185 0.26983
186 0.26821
187 0.26656
188 0.26473
189 0.26307
190 0.26139
191 0.25972
192 0.25794
193 0.25642
194 0.25445
195 0.25301
196 0.25143
197 0.24987
198 0.24843
199 0.247
200 0.24559
201 0.24403
202 0.24263
203 0.24126
204 0.23987
205 0.23848
206 0.23714
207 0.23589
208 0.23459
209 0.23322
210 0.23188
211 0.23057
212 0.22925
213 0.22797
214 0.22671
215 0.22529
216 0.22392
217 0.22267
218 0.22141
219 0.22028
220 0.21912
221 0.21787
222 0.21651
223 0.21528
224 0.21406
225 0.21273
226 0.21156
227 0.21034
228 0.20921
229 0.20807
230 0.20704
231 0.20599
232 0.20494
233 0.20398
234 0.20305
235 0.20211
236 0.20119
237 0.20019
238 0.19934
239 0.19848
240 0.19755
241 0.19671
242 0.19581
243 0.19512
244 0.19396
245 0.19343
246 0.1928
247 0.19214
248 0.19146
249 0.1909
250 0.19035
251 0.18969
252 0.18916
253 0.18855
254 0.18684
255 0.18648
256 0.18589
257 0.18537
258 0.18468
259 0.18439
260 0.1839
261 0.18342
262 0.18274
263 0.18217
264 0.18163
265 0.1809
266 0.18066
267 0.18021
268 0.17968
269 0.17919
270 0.17867
271 0.17802
272 0.17739
273 0.17686
274 0.17638
275 0.17567
276 0.17485
277 0.1746
278 0.17418
279 0.17373
280 0.17326
281 0.17267
282 0.17224
283 0.17179
284 0.1714
285 0.17091
286 0.17041
287 0.16988
288 0.16944
289 0.16903
290 0.1686
291 0.16809
292 0.16776
293 0.16735
294 0.16671
295 0.16624
296 0.16595
297 0.16563
298 0.16524
299 0.16465
300 0.16417
301 0.16354
302 0.16295
303 0.16271
304 0.16226
305 0.16198
306 0.16127
307 0.16099
308 0.16063
309 0.16032
310 0.1599
311 0.15947
312 0.15909
313 0.15862
314 0.15826
315 0.15786
316 0.15752
317 0.15721
318 0.15681
319 0.15641
320 0.15599
321 0.15554
322 0.1552
323 0.15485
324 0.15413
325 0.15377
326 0.15348
327 0.15309
328 0.15278
329 0.15247
330 0.15225
331 0.15192
332 0.15135
333 0.15104
334 0.15043
335 0.15013
336 0.14979
337 0.14936
338 0.14904
339 0.14878
340 0.14841
341 0.14799
342 0.14773
343 0.14723
344 0.14698
345 0.1467
346 0.14645
347 0.14618
348 0.14593
349 0.14565
350 0.14531
351 0.1451
352 0.14486
353 0.14462
354 0.14433
355 0.1441
356 0.14386
357 0.14359
358 0.14336
359 0.14304
360 0.14276
361 0.14253
362 0.14229
363 0.14205
364 0.14179
365 0.14155
366 0.14126
367 0.14101
368 0.14062
369 0.14044
370 0.14018
371 0.13991
372 0.13953
373 0.13941
374 0.13922
375 0.13902
376 0.13878
377 0.13856
378 0.1383
379 0.13799
380 0.13776
381 0.13759
382 0.13735
383 0.13714
384 0.13692
385 0.13674
386 0.13649
387 0.13626
388 0.13611
389 0.13593
390 0.13568
391 0.13553
392 0.13531
393 0.13511
394 0.13485
395 0.1347
396 0.13456
397 0.13439
398 0.1342
399 0.13405
400 0.13386
401 0.13366
402 0.13347
403 0.13328
404 0.13312
405 0.13295
406 0.1328
407 0.13262
408 0.13241
409 0.13225
410 0.13202
411 0.13185
412 0.13161
413 0.13146
414 0.13129
415 0.13114
416 0.13095
417 0.13044
418 0.13011
419 0.12974
420 0.12944
421 0.12924
422 0.12878
423 0.12861
424 0.12853
425 0.12838
426 0.12822
427 0.12811
428 0.12796
429 0.12784
430 0.12768
431 0.1275
432 0.12732
433 0.12714
434 0.12699
435 0.12684
436 0.1264
437 0.12628
438 0.12597
439 0.12568
440 0.12555
441 0.12534
442 0.12522
443 0.12506
444 0.1249
445 0.12475
446 0.12458
447 0.12443
448 0.12393
449 0.12328
450 0.12321
451 0.12308
452 0.12296
453 0.12274
454 0.12259
455 0.12244
456 0.12224
457 0.12211
458 0.12195
459 0.12176
460 0.12159
461 0.12146
462 0.12129
463 0.12109
464 0.12092
465 0.12076
466 0.12055
467 0.12042
468 0.12024
469 0.12007
470 0.11988
471 0.1197
472 0.11956
473 0.11938
474 0.11914
475 0.11898
476 0.11878
477 0.11847
478 0.11824
479 0.11801
480 0.11785
481 0.1177
482 0.11754
483 0.11742
484 0.11725
485 0.11697
486 0.11686
487 0.1167
488 0.11653
489 0.11639
490 0.11621
491 0.11599
492 0.11583
493 0.11555
494 0.11537
495 0.11522
496 0.11506
497 0.11487
498 0.11463
499 0.11444
500 0.11426

